Super-Resolution of Positive Sources: the Discrete Setup

In single-molecule microscopy it is necessary to locate with high precision point sources from noisy observations of the spectrum of the signal at frequencies capped by $f_c$, which is just about the frequency of natural light. This paper rigorously establishes that this super-resolution problem can be solved via linear programming in a stable manner. We prove that the quality of the reconstruction crucially depends on the Rayleigh regularity of the support of the signal; that is, on the maximum number of sources that can occur within a square of side length about $1/f_c$. The theoretical performance guarantee is complemented with a converse result showing that our simple convex program convex is nearly optimal. Finally, numerical experiments illustrate our methods.

==> figures/fig1poly.txt <==
-0.9 0.095492 0.99783
-0.89956 0.096303 0.99787
-0.89912 0.097117 0.99791
-0.89868 0.097935 0.99796
-0.89825 0.098756 0.998
-0.89781 0.099579 0.99805
-0.89737 0.10041 0.9981
-0.89693 0.10124 0.99815
-0.89649 0.10207 0.99821
-0.89605 0.1029 0.99826
-0.89561 0.10374 0.99832
-0.89518 0.10458 0.99837
-0.89474 0.10543 0.99843
-0.8943 0.10628 0.99849
-0.89386 0.10713 0.99855
-0.89342 0.10798 0.99861
-0.89298 0.10884 0.99867
-0.89254 0.1097 0.99872
-0.89211 0.11056 0.99878
-0.89167 0.11143 0.99884
-0.89123 0.1123 0.9989
-0.89079 0.11317 0.99895
-0.89035 0.11404 0.99901
-0.88991 0.11492 0.99907
-0.88947 0.1158 0.99912
-0.88904 0.11668 0.99917
-0.8886 0.11757 0.99922
-0.88816 0.11846 0.99927
-0.88772 0.11935 0.99932
-0.88728 0.12024 0.99937
-0.88684 0.12114 0.99941
-0.8864 0.12204 0.99945
-0.88596 0.12295 0.99949
-0.88553 0.12385 0.99953
-0.88509 0.12476 0.99957
-0.88465 0.12567 0.99961
-0.88421 0.12659 0.99964
-0.88377 0.12751 0.99967
-0.88333 0.12843 0.9997
-0.88289 0.12935 0.99973
-0.88246 0.13028 0.99976
-0.88202 0.13121 0.99978
-0.88158 0.13214 0.9998
-0.88114 0.13307 0.99982
-0.8807 0.13401 0.99984
-0.88026 0.13495 0.99986
-0.87982 0.13589 0.99988
-0.87939 0.13684 0.99989
-0.87895 0.13779 0.99991
-0.87851 0.13874 0.99992
-0.87807 0.13969 0.99993
-0.87763 0.14065 0.99994
-0.87719 0.14161 0.99995
-0.87675 0.14257 0.99996
-0.87632 0.14354 0.99996
-0.87588 0.1445 0.99997
-0.87544 0.14547 0.99998
-0.875 0.14645 0.99998
-0.87456 0.14742 0.99998
-0.87412 0.1484 0.99999
-0.87368 0.14938 0.99999
-0.87325 0.15037 0.99999
-0.87281 0.15135 0.99999
-0.87237 0.15234 1
-0.87193 0.15333 1
-0.87149 0.15433 1
-0.87105 0.15532 1
-0.87061 0.15632 1
-0.87018 0.15732 1
-0.86974 0.15833 1
-0.8693 0.15934 1
-0.86886 0.16035 1
-0.86842 0.16136 1
-0.86798 0.16237 1
-0.86754 0.16339 1
-0.86711 0.16441 1
-0.86667 0.16543 1
-0.86623 0.16646 1
-0.86579 0.16749 1
-0.86535 0.16852 1
-0.86491 0.16955 1
-0.86447 0.17059 1
-0.86404 0.17162 1
-0.8636 0.17266 1
-0.86316 0.17371 1
-0.86272 0.17475 1
-0.86228 0.1758 1
-0.86184 0.17685 1
-0.8614 0.1779 1
-0.86096 0.17896 1
-0.86053 0.18002 1
-0.86009 0.18108 0.99999
-0.85965 0.18214 0.99999
-0.85921 0.1832 0.99999
-0.85877 0.18427 0.99999
-0.85833 0.18534 0.99999
-0.85789 0.18641 0.99999
-0.85746 0.18749 0.99998
-0.85702 0.18856 0.99998
-0.85658 0.18964 0.99998
-0.85614 0.19072 0.99997
-0.8557 0.19181 0.99997
-0.85526 0.19289 0.99996
-0.85482 0.19398 0.99996
-0.85439 0.19507 0.99995
-0.85395 0.19617 0.99995
-0.85351 0.19726 0.99994
-0.85307 0.19836 0.99994
-0.85263 0.19946 0.99993
-0.85219 0.20056 0.99992
-0.85175 0.20167 0.99992
-0.85132 0.20277 0.99991
-0.85088 0.20388 0.9999
-0.85044 0.20499 0.99989
-0.85 0.20611 0.99988
-0.84956 0.20722 0.99988
-0.84912 0.20834 0.99987
-0.84868 0.20946 0.99986
-0.84825 0.21058 0.99985
-0.84781 0.21171 0.99984
-0.84737 0.21284 0.99983
-0.84693 0.21396 0.99982
-0.84649 0.2151 0.99981
-0.84605 0.21623 0.9998
-0.84561 0.21736 0.99979
-0.84518 0.2185 0.99979
-0.84474 0.21964 0.99978
-0.8443 0.22078 0.99977
-0.84386 0.22193 0.99976
-0.84342 0.22307 0.99975
-0.84298 0.22422 0.99974
-0.84254 0.22537 0.99974
-0.84211 0.22653 0.99973
-0.84167 0.22768 0.99972
-0.84123 0.22884 0.99972
-0.84079 0.23 0.99971
-0.84035 0.23116 0.9997
-0.83991 0.23232 0.9997
-0.83947 0.23348 0.99969
-0.83904 0.23465 0.99969
-0.8386 0.23582 0.99969
-0.83816 0.23699 0.99968
-0.83772 0.23816 0.99968
-0.83728 0.23934 0.99968
-0.83684 0.24052 0.99968
-0.8364 0.24169 0.99968
-0.83596 0.24287 0.99968
-0.83553 0.24406 0.99968
-0.83509 0.24524 0.99968
-0.83465 0.24643 0.99968
-0.83421 0.24762 0.99968
-0.83377 0.24881 0.99968
-0.83333 0.25 0.99968
-0.83289 0.25119 0.99969
-0.83246 0.25239 0.99969
-0.83202 0.25359 0.9997
-0.83158 0.25479 0.9997
-0.83114 0.25599 0.9997
-0.8307 0.25719 0.99971
-0.83026 0.2584 0.99972
-0.82982 0.25961 0.99972
-0.82939 0.26082 0.99973
-0.82895 0.26203 0.99974
-0.82851 0.26324 0.99974
-0.82807 0.26445 0.99975
-0.82763 0.26567 0.99976
-0.82719 0.26689 0.99977
-0.82675 0.26811 0.99977
-0.82632 0.26933 0.99978
-0.82588 0.27055 0.99979
-0.82544 0.27178 0.9998
-0.825 0.273 0.99981
-0.82456 0.27423 0.99982
-0.82412 0.27546 0.99982
-0.82368 0.2767 0.99983
-0.82325 0.27793 0.99984
-0.82281 0.27916 0.99985
-0.82237 0.2804 0.99986
-0.82193 0.28164 0.99986
-0.82149 0.28288 0.99987
-0.82105 0.28412 0.99988
-0.82061 0.28537 0.99989
-0.82018 0.28661 0.99989
-0.81974 0.28786 0.9999
-0.8193 0.28911 0.99991
-0.81886 0.29036 0.99991
-0.81842 0.29161 0.99992
-0.81798 0.29286 0.99993
-0.81754 0.29412 0.99993
-0.81711 0.29537 0.99994
-0.81667 0.29663 0.99994
-0.81623 0.29789 0.99995
-0.81579 0.29915 0.99995
-0.81535 0.30041 0.99996
-0.81491 0.30168 0.99996
-0.81447 0.30294 0.99997
-0.81404 0.30421 0.99997
-0.8136 0.30548 0.99997
-0.81316 0.30675 0.99998
-0.81272 0.30802 0.99998
-0.81228 0.30929 0.99998
-0.81184 0.31057 0.99998
-0.8114 0.31185 0.99999
-0.81096 0.31312 0.99999
-0.81053 0.3144 0.99999
-0.81009 0.31568 0.99999
-0.80965 0.31696 0.99999
-0.80921 0.31825 0.99999
-0.80877 0.31953 0.99999
-0.80833 0.32082 1
-0.80789 0.3221 1
-0.80746 0.32339 1
-0.80702 0.32468 1
-0.80658 0.32597 1
-0.80614 0.32726 1
-0.8057 0.32856 1
-0.80526 0.32985 1
-0.80482 0.33115 1
-0.80439 0.33245 1
-0.80395 0.33375 1
-0.80351 0.33505 1
-0.80307 0.33635 1
-0.80263 0.33765 1
-0.80219 0.33895 1
-0.80175 0.34026 1
-0.80132 0.34157 1
-0.80088 0.34287 1
-0.80044 0.34418 1
-0.8 0.34549 1
-0.79956 0.3468 1
-0.79912 0.34811 1
-0.79868 0.34943 1
-0.79825 0.35074 1
-0.79781 0.35206 1
-0.79737 0.35337 1
-0.79693 0.35469 1
-0.79649 0.35601 1
-0.79605 0.35733 1
-0.79561 0.35865 1
-0.79518 0.35998 1
-0.79474 0.3613 1
-0.7943 0.36262 1
-0.79386 0.36395 1
-0.79342 0.36527 1
-0.79298 0.3666 1
-0.79254 0.36793 1
-0.79211 0.36926 1
-0.79167 0.37059 1
-0.79123 0.37192 1
-0.79079 0.37325 1
-0.79035 0.37459 0.99999
-0.78991 0.37592 0.99999
-0.78947 0.37726 0.99999
-0.78904 0.37859 0.99999
-0.7886 0.37993 0.99999
-0.78816 0.38127 0.99999
-0.78772 0.38261 0.99999
-0.78728 0.38395 0.99999
-0.78684 0.38529 0.99998
-0.7864 0.38663 0.99998
-0.78596 0.38797 0.99998
-0.78553 0.38932 0.99998
-0.78509 0.39066 0.99998
-0.78465 0.392 0.99998
-0.78421 0.39335 0.99997
-0.78377 0.3947 0.99997
-0.78333 0.39604 0.99997
-0.78289 0.39739 0.99997
-0.78246 0.39874 0.99996
-0.78202 0.40009 0.99996
-0.78158 0.40144 0.99996
-0.78114 0.40279 0.99996
-0.7807 0.40414 0.99995
-0.78026 0.4055 0.99995
-0.77982 0.40685 0.99995
-0.77939 0.4082 0.99994
-0.77895 0.40956 0.99994
-0.77851 0.41092 0.99994
-0.77807 0.41227 0.99994
-0.77763 0.41363 0.99993
-0.77719 0.41499 0.99993
-0.77675 0.41634 0.99993
-0.77632 0.4177 0.99993
-0.77588 0.41906 0.99992
-0.77544 0.42042 0.99992
-0.775 0.42178 0.99992
-0.77456 0.42314 0.99992
-0.77412 0.42451 0.99991
-0.77368 0.42587 0.99991
-0.77325 0.42723 0.99991
-0.77281 0.42859 0.99991
-0.77237 0.42996 0.99991
-0.77193 0.43132 0.99991
-0.77149 0.43269 0.9999
-0.77105 0.43405 0.9999
-0.77061 0.43542 0.9999
-0.77018 0.43679 0.9999
-0.76974 0.43815 0.9999
-0.7693 0.43952 0.9999
-0.76886 0.44089 0.9999
-0.76842 0.44226 0.9999
-0.76798 0.44363 0.9999
-0.76754 0.445 0.9999
-0.76711 0.44637 0.9999
-0.76667 0.44774 0.9999
-0.76623 0.44911 0.9999
-0.76579 0.45048 0.9999
-0.76535 0.45185 0.9999
-0.76491 0.45322 0.99991
-0.76447 0.45459 0.99991
-0.76404 0.45596 0.99991
-0.7636 0.45734 0.99991
-0.76316 0.45871 0.99991
-0.76272 0.46008 0.99991
-0.76228 0.46146 0.99991
-0.76184 0.46283 0.99992
-0.7614 0.46421 0.99992
-0.76096 0.46558 0.99992
-0.76053 0.46695 0.99992
-0.76009 0.46833 0.99993
-0.75965 0.4697 0.99993
-0.75921 0.47108 0.99993
-0.75877 0.47246 0.99993
-0.75833 0.47383 0.99994
-0.75789 0.47521 0.99994
-0.75746 0.47658 0.99994
-0.75702 0.47796 0.99994
-0.75658 0.47934 0.99995
-0.75614 0.48071 0.99995
-0.7557 0.48209 0.99995
-0.75526 0.48347 0.99995
-0.75482 0.48485 0.99996
-0.75439 0.48622 0.99996
-0.75395 0.4876 0.99996
-0.75351 0.48898 0.99996
-0.75307 0.49036 0.99997
-0.75263 0.49173 0.99997
-0.75219 0.49311 0.99997
-0.75175 0.49449 0.99997
-0.75132 0.49587 0.99997
-0.75088 0.49724 0.99998
-0.75044 0.49862 0.99998
-0.75 0.5 0.99998
-0.74956 0.50138 0.99998
-0.74912 0.50276 0.99998
-0.74868 0.50413 0.99999
-0.74825 0.50551 0.99999
-0.74781 0.50689 0.99999
-0.74737 0.50827 0.99999
-0.74693 0.50964 0.99999
-0.74649 0.51102 0.99999
-0.74605 0.5124 0.99999
-0.74561 0.51378 0.99999
-0.74518 0.51515 0.99999
-0.74474 0.51653 0.99999
-0.7443 0.51791 1
-0.74386 0.51929 1
-0.74342 0.52066 1
-0.74298 0.52204 1
-0.74254 0.52342 1
-0.74211 0.52479 1
-0.74167 0.52617 1
-0.74123 0.52754 1
-0.74079 0.52892 1
-0.74035 0.5303 1
-0.73991 0.53167 1
-0.73947 0.53305 1
-0.73904 0.53442 1
-0.7386 0.53579 1
-0.73816 0.53717 1
-0.73772 0.53854 1
-0.73728 0.53992 1
-0.73684 0.54129 1
-0.7364 0.54266 1
-0.73596 0.54404 1
-0.73553 0.54541 1
-0.73509 0.54678 1
-0.73465 0.54815 1
-0.73421 0.54952 1
-0.73377 0.55089 1
-0.73333 0.55226 1
-0.73289 0.55363 1
-0.73246 0.555 1
-0.73202 0.55637 1
-0.73158 0.55774 1
-0.73114 0.55911 1
-0.7307 0.56048 1
-0.73026 0.56185 1
-0.72982 0.56321 1
-0.72939 0.56458 1
-0.72895 0.56595 1
-0.72851 0.56731 1
-0.72807 0.56868 1
-0.72763 0.57004 1
-0.72719 0.57141 1
-0.72675 0.57277 1
-0.72632 0.57413 1
-0.72588 0.57549 1
-0.72544 0.57686 1
-0.725 0.57822 1
-0.72456 0.57958 1
-0.72412 0.58094 1
-0.72368 0.5823 1
-0.72325 0.58366 1
-0.72281 0.58501 1
-0.72237 0.58637 1
-0.72193 0.58773 1
-0.72149 0.58908 1
-0.72105 0.59044 0.99999
-0.72061 0.5918 0.99999
-0.72018 0.59315 0.99999
-0.71974 0.5945 0.99999
-0.7193 0.59586 0.99999
-0.71886 0.59721 0.99999
-0.71842 0.59856 0.99999
-0.71798 0.59991 0.99999
-0.71754 0.60126 0.99999
-0.71711 0.60261 0.99999
-0.71667 0.60396 0.99999
-0.71623 0.6053 0.99999
-0.71579 0.60665 0.99998
-0.71535 0.608 0.99998
-0.71491 0.60934 0.99998
-0.71447 0.61068 0.99998
-0.71404 0.61203 0.99998
-0.7136 0.61337 0.99998
-0.71316 0.61471 0.99998
-0.71272 0.61605 0.99998
-0.71228 0.61739 0.99997
-0.71184 0.61873 0.99997
-0.7114 0.62007 0.99997
-0.71096 0.62141 0.99997
-0.71053 0.62274 0.99997
-0.71009 0.62408 0.99997
-0.70965 0.62541 0.99997
-0.70921 0.62675 0.99997
-0.70877 0.62808 0.99996
-0.70833 0.62941 0.99996
-0.70789 0.63074 0.99996
-0.70746 0.63207 0.99996
-0.70702 0.6334 0.99996
-0.70658 0.63473 0.99996
-0.70614 0.63605 0.99996
-0.7057 0.63738 0.99996
-0.70526 0.6387 0.99996
-0.70482 0.64002 0.99996
-0.70439 0.64135 0.99996
-0.70395 0.64267 0.99996
-0.70351 0.64399 0.99995
-0.70307 0.64531 0.99995
-0.70263 0.64663 0.99995
-0.70219 0.64794 0.99995
-0.70175 0.64926 0.99995
-0.70132 0.65057 0.99995
-0.70088 0.65189 0.99995
-0.70044 0.6532 0.99995
-0.7 0.65451 0.99995
-0.69956 0.65582 0.99995
-0.69912 0.65713 0.99995
-0.69868 0.65843 0.99995
-0.69825 0.65974 0.99996
-0.69781 0.66105 0.99996
-0.69737 0.66235 0.99996
-0.69693 0.66365 0.99996
-0.69649 0.66495 0.99996
-0.69605 0.66625 0.99996
-0.69561 0.66755 0.99996
-0.69518 0.66885 0.99996
-0.69474 0.67015 0.99996
-0.6943 0.67144 0.99996
-0.69386 0.67274 0.99996
-0.69342 0.67403 0.99996
-0.69298 0.67532 0.99997
-0.69254 0.67661 0.99997
-0.69211 0.6779 0.99997
-0.69167 0.67918 0.99997
-0.69123 0.68047 0.99997
-0.69079 0.68175 0.99997
-0.69035 0.68304 0.99997
-0.68991 0.68432 0.99997
-0.68947 0.6856 0.99997
-0.68904 0.68688 0.99998
-0.6886 0.68815 0.99998
-0.68816 0.68943 0.99998
-0.68772 0.69071 0.99998
-0.68728 0.69198 0.99998
-0.68684 0.69325 0.99998
-0.6864 0.69452 0.99998
-0.68596 0.69579 0.99998
-0.68553 0.69706 0.99999
-0.68509 0.69832 0.99999
-0.68465 0.69959 0.99999
-0.68421 0.70085 0.99999
-0.68377 0.70211 0.99999
-0.68333 0.70337 0.99999
-0.68289 0.70463 0.99999
-0.68246 0.70588 0.99999
-0.68202 0.70714 0.99999
-0.68158 0.70839 0.99999
-0.68114 0.70964 0.99999
-0.6807 0.71089 0.99999
-0.68026 0.71214 1
-0.67982 0.71339 1
-0.67939 0.71463 1
-0.67895 0.71588 1
-0.67851 0.71712 1
-0.67807 0.71836 1
-0.67763 0.7196 1
-0.67719 0.72084 1
-0.67675 0.72207 1
-0.67632 0.7233 1
-0.67588 0.72454 1
-0.67544 0.72577 1
-0.675 0.727 1
-0.67456 0.72822 1
-0.67412 0.72945 1
-0.67368 0.73067 1
-0.67325 0.73189 1
-0.67281 0.73311 1
-0.67237 0.73433 1
-0.67193 0.73555 1
-0.67149 0.73676 1
-0.67105 0.73797 1
-0.67061 0.73918 1
-0.67018 0.74039 1
-0.66974 0.7416 1
-0.6693 0.74281 1
-0.66886 0.74401 1
-0.66842 0.74521 1
-0.66798 0.74641 1
-0.66754 0.74761 1
-0.66711 0.74881 1
-0.66667 0.75 1
-0.66623 0.75119 1
-0.66579 0.75238 1
-0.66535 0.75357 1
-0.66491 0.75476 1
-0.66447 0.75594 1
-0.66404 0.75713 1
-0.6636 0.75831 1
-0.66316 0.75948 1
-0.66272 0.76066 1
-0.66228 0.76184 1
-0.66184 0.76301 1
-0.6614 0.76418 1
-0.66096 0.76535 1
-0.66053 0.76652 1
-0.66009 0.76768 1
-0.65965 0.76884 1
-0.65921 0.77 1
-0.65877 0.77116 1
-0.65833 0.77232 1
-0.65789 0.77347 1
-0.65746 0.77463 1
-0.65702 0.77578 1
-0.65658 0.77693 1
-0.65614 0.77807 1
-0.6557 0.77922 1
-0.65526 0.78036 1
-0.65482 0.7815 1
-0.65439 0.78264 1
-0.65395 0.78377 1
-0.65351 0.7849 1
-0.65307 0.78604 1
-0.65263 0.78716 1
-0.65219 0.78829 0.99999
-0.65175 0.78942 0.99999
-0.65132 0.79054 0.99999
-0.65088 0.79166 0.99999
-0.65044 0.79278 0.99999
-0.65 0.79389 0.99999
-0.64956 0.79501 0.99999
-0.64912 0.79612 0.99999
-0.64868 0.79723 0.99999
-0.64825 0.79833 0.99999
-0.64781 0.79944 0.99999
-0.64737 0.80054 0.99999
-0.64693 0.80164 0.99999
-0.64649 0.80274 0.99999
-0.64605 0.80383 0.99999
-0.64561 0.80493 0.99999
-0.64518 0.80602 0.99998
-0.64474 0.80711 0.99998
-0.6443 0.80819 0.99998
-0.64386 0.80928 0.99998
-0.64342 0.81036 0.99998
-0.64298 0.81144 0.99998
-0.64254 0.81251 0.99998
-0.64211 0.81359 0.99998
-0.64167 0.81466 0.99998
-0.64123 0.81573 0.99998
-0.64079 0.8168 0.99998
-0.64035 0.81786 0.99998
-0.63991 0.81892 0.99998
-0.63947 0.81998 0.99998
-0.63904 0.82104 0.99997
-0.6386 0.8221 0.99997
-0.63816 0.82315 0.99997
-0.63772 0.8242 0.99997
-0.63728 0.82525 0.99997
-0.63684 0.82629 0.99997
-0.6364 0.82734 0.99997
-0.63596 0.82838 0.99997
-0.63553 0.82941 0.99997
-0.63509 0.83045 0.99997
-0.63465 0.83148 0.99997
-0.63421 0.83251 0.99997
-0.63377 0.83354 0.99997
-0.63333 0.83457 0.99997
-0.63289 0.83559 0.99997
-0.63246 0.83661 0.99997
-0.63202 0.83763 0.99997
-0.63158 0.83864 0.99997
-0.63114 0.83965 0.99997
-0.6307 0.84066 0.99997
-0.63026 0.84167 0.99997
-0.62982 0.84268 0.99997
-0.62939 0.84368 0.99997
-0.62895 0.84468 0.99997
-0.62851 0.84567 0.99998
-0.62807 0.84667 0.99998
-0.62763 0.84766 0.99998
-0.62719 0.84865 0.99998
-0.62675 0.84963 0.99998
-0.62632 0.85062 0.99998
-0.62588 0.8516 0.99998
-0.62544 0.85258 0.99998
-0.625 0.85355 0.99998
-0.62456 0.85453 0.99998
-0.62412 0.8555 0.99998
-0.62368 0.85646 0.99998
-0.62325 0.85743 0.99998
-0.62281 0.85839 0.99998
-0.62237 0.85935 0.99998
-0.62193 0.86031 0.99999
-0.62149 0.86126 0.99999
-0.62105 0.86221 0.99999
-0.62061 0.86316 0.99999
-0.62018 0.86411 0.99999
-0.61974 0.86505 0.99999
-0.6193 0.86599 0.99999
-0.61886 0.86693 0.99999
-0.61842 0.86786 0.99999
-0.61798 0.86879 0.99999
-0.61754 0.86972 0.99999
-0.61711 0.87065 0.99999
-0.61667 0.87157 0.99999
-0.61623 0.87249 0.99999
-0.61579 0.87341 0.99999
-0.61535 0.87433 1
-0.61491 0.87524 1
-0.61447 0.87615 1
-0.61404 0.87705 1
-0.6136 0.87796 1
-0.61316 0.87886 1
-0.61272 0.87976 1
-0.61228 0.88065 1
-0.61184 0.88154 1
-0.6114 0.88243 1
-0.61096 0.88332 1
-0.61053 0.8842 1
-0.61009 0.88508 1
-0.60965 0.88596 1
-0.60921 0.88683 1
-0.60877 0.8877 1
-0.60833 0.88857 1
-0.60789 0.88944 1
-0.60746 0.8903 1
-0.60702 0.89116 1
-0.60658 0.89202 1
-0.60614 0.89287 1
-0.6057 0.89372 1
-0.60526 0.89457 1
-0.60482 0.89542 1
-0.60439 0.89626 1
-0.60395 0.8971 1
-0.60351 0.89793 1
-0.60307 0.89876 1
-0.60263 0.89959 1
-0.60219 0.90042 1
-0.60175 0.90124 1
-0.60132 0.90206 1
-0.60088 0.90288 1
-0.60044 0.9037 1
-0.6 0.90451 1
-0.59956 0.90532 1
-0.59912 0.90612 1
-0.59868 0.90692 1
-0.59825 0.90772 1
-0.59781 0.90852 1
-0.59737 0.90931 1
-0.59693 0.9101 1
-0.59649 0.91089 1
-0.59605 0.91167 1
-0.59561 0.91245 1
-0.59518 0.91323 1
-0.59474 0.914 1
-0.5943 0.91478 1
-0.59386 0.91554 1
-0.59342 0.91631 1
-0.59298 0.91707 1
-0.59254 0.91783 1
-0.59211 0.91858 1
-0.59167 0.91934 1
-0.59123 0.92008 1
-0.59079 0.92083 1
-0.59035 0.92157 1
-0.58991 0.92231 1
-0.58947 0.92305 1
-0.58904 0.92378 1
-0.5886 0.92451 1
-0.58816 0.92524 1
-0.58772 0.92596 1
-0.58728 0.92668 1
-0.58684 0.9274 1
-0.5864 0.92811 1
-0.58596 0.92882 1
-0.58553 0.92953 1
-0.58509 0.93023 1
-0.58465 0.93093 1
-0.58421 0.93163 1
-0.58377 0.93232 0.99999
-0.58333 0.93301 0.99999
-0.58289 0.9337 0.99999
-0.58246 0.93438 0.99999
-0.58202 0.93506 0.99999
-0.58158 0.93574 0.99999
-0.58114 0.93642 0.99999
-0.5807 0.93709 0.99999
-0.58026 0.93775 0.99999
-0.57982 0.93842 0.99999
-0.57939 0.93908 0.99999
-0.57895 0.93974 0.99999
-0.57851 0.94039 0.99999
-0.57807 0.94104 0.99999
-0.57763 0.94169 0.99999
-0.57719 0.94233 0.99999
-0.57675 0.94297 0.99999
-0.57632 0.94361 0.99999
-0.57588 0.94425 0.99998
-0.57544 0.94488 0.99998
-0.575 0.9455 0.99998
-0.57456 0.94613 0.99998
-0.57412 0.94675 0.99998
-0.57368 0.94736 0.99998
-0.57325 0.94798 0.99998
-0.57281 0.94859 0.99998
-0.57237 0.9492 0.99998
-0.57193 0.9498 0.99998
-0.57149 0.9504 0.99998
-0.57105 0.951 0.99998
-0.57061 0.95159 0.99998
-0.57018 0.95218 0.99998
-0.56974 0.95276 0.99998
-0.5693 0.95335 0.99998
-0.56886 0.95393 0.99998
-0.56842 0.9545 0.99998
-0.56798 0.95508 0.99998
-0.56754 0.95564 0.99998
-0.56711 0.95621 0.99998
-0.56667 0.95677 0.99998
-0.56623 0.95733 0.99998
-0.56579 0.95789 0.99998
-0.56535 0.95844 0.99998
-0.56491 0.95899 0.99998
-0.56447 0.95953 0.99998
-0.56404 0.96007 0.99998
-0.5636 0.96061 0.99998
-0.56316 0.96114 0.99998
-0.56272 0.96168 0.99998
-0.56228 0.9622 0.99998
-0.56184 0.96273 0.99998
-0.5614 0.96325 0.99998
-0.56096 0.96376 0.99998
-0.56053 0.96428 0.99998
-0.56009 0.96479 0.99998
-0.55965 0.96529 0.99998
-0.55921 0.9658 0.99998
-0.55877 0.96629 0.99998
-0.55833 0.96679 0.99998
-0.55789 0.96728 0.99999
-0.55746 0.96777 0.99999
-0.55702 0.96826 0.99999
-0.55658 0.96874 0.99999
-0.55614 0.96921 0.99999
-0.5557 0.96969 0.99999
-0.55526 0.97016 0.99999
-0.55482 0.97063 0.99999
-0.55439 0.97109 0.99999
-0.55395 0.97155 0.99999
-0.55351 0.97201 0.99999
-0.55307 0.97246 0.99999
-0.55263 0.97291 0.99999
-0.55219 0.97335 0.99999
-0.55175 0.9738 0.99999
-0.55132 0.97423 0.99999
-0.55088 0.97467 0.99999
-0.55044 0.9751 0.99999
-0.55 0.97553 0.99999
-0.54956 0.97595 1
-0.54912 0.97637 1
-0.54868 0.97679 1
-0.54825 0.9772 1
-0.54781 0.97761 1
-0.54737 0.97802 1
-0.54693 0.97842 1
-0.54649 0.97882 1
-0.54605 0.97921 1
-0.54561 0.97961 1
-0.54518 0.97999 1
-0.54474 0.98038 1
-0.5443 0.98076 1
-0.54386 0.98113 1
-0.54342 0.98151 1
-0.54298 0.98188 1
-0.54254 0.98224 1
-0.54211 0.9826 1
-0.54167 0.98296 1
-0.54123 0.98332 1
-0.54079 0.98367 1
-0.54035 0.98402 1
-0.53991 0.98436 1
-0.53947 0.9847 1
-0.53904 0.98504 1
-0.5386 0.98537 1
-0.53816 0.9857 1
-0.53772 0.98602 1
-0.53728 0.98635 1
-0.53684 0.98666 1
-0.5364 0.98698 1
-0.53596 0.98729 1
-0.53553 0.9876 1
-0.53509 0.9879 1
-0.53465 0.9882 1
-0.53421 0.98849 1
-0.53377 0.98879 1
-0.53333 0.98907 1
-0.53289 0.98936 1
-0.53246 0.98964 1
-0.53202 0.98992 1
-0.53158 0.99019 1
-0.53114 0.99046 1
-0.5307 0.99073 1
-0.53026 0.99099 1
-0.52982 0.99125 1
-0.52939 0.9915 1
-0.52895 0.99175 1
-0.52851 0.992 1
-0.52807 0.99224 1
-0.52763 0.99248 1
-0.52719 0.99272 1
-0.52675 0.99295 1
-0.52632 0.99318 1
-0.52588 0.99341 1
-0.52544 0.99363 1
-0.525 0.99384 1
-0.52456 0.99406 1
-0.52412 0.99427 1
-0.52368 0.99447 1
-0.52325 0.99468 1
-0.52281 0.99488 1
-0.52237 0.99507 1
-0.52193 0.99526 1
-0.52149 0.99545 1
-0.52105 0.99563 1
-0.52061 0.99581 1
-0.52018 0.99599 1
-0.51974 0.99616 1
-0.5193 0.99633 1
-0.51886 0.99649 1
-0.51842 0.99665 1
-0.51798 0.99681 1
-0.51754 0.99697 1
-0.51711 0.99712 1
-0.51667 0.99726 1
-0.51623 0.9974 0.99999
-0.51579 0.99754 0.99999
-0.51535 0.99768 0.99999
-0.51491 0.99781 0.99999
-0.51447 0.99793 0.99999
-0.51404 0.99806 0.99999
-0.5136 0.99818 0.99999
-0.51316 0.99829 0.99999
-0.51272 0.9984 0.99999
-0.51228 0.99851 0.99999
-0.51184 0.99862 0.99999
-0.5114 0.99872 0.99999
-0.51096 0.99881 0.99999
-0.51053 0.99891 0.99999
-0.51009 0.999 0.99999
-0.50965 0.99908 0.99999
-0.50921 0.99916 0.99999
-0.50877 0.99924 0.99999
-0.50833 0.99931 0.99999
-0.50789 0.99938 0.99999
-0.50746 0.99945 0.99998
-0.50702 0.99951 0.99998
-0.50658 0.99957 0.99998
-0.50614 0.99963 0.99998
-0.5057 0.99968 0.99998
-0.50526 0.99973 0.99998
-0.50482 0.99977 0.99998
-0.50439 0.99981 0.99998
-0.50395 0.99985 0.99998
-0.50351 0.99988 0.99998
-0.50307 0.99991 0.99998
-0.50263 0.99993 0.99998
-0.50219 0.99995 0.99998
-0.50175 0.99997 0.99998
-0.50132 0.99998 0.99998
-0.50088 0.99999 0.99998
-0.50044 1 0.99998
-0.5 1 0.99998
-0.49956 1 0.99998
-0.49912 0.99999 0.99998
-0.49868 0.99998 0.99998
-0.49825 0.99997 0.99998
-0.49781 0.99995 0.99998
-0.49737 0.99993 0.99998
-0.49693 0.99991 0.99998
-0.49649 0.99988 0.99998
-0.49605 0.99985 0.99998
-0.49561 0.99981 0.99998
-0.49518 0.99977 0.99998
-0.49474 0.99973 0.99998
-0.4943 0.99968 0.99998
-0.49386 0.99963 0.99998
-0.49342 0.99957 0.99998
-0.49298 0.99951 0.99998
-0.49254 0.99945 0.99998
-0.49211 0.99938 0.99999
-0.49167 0.99931 0.99999
-0.49123 0.99924 0.99999
-0.49079 0.99916 0.99999
-0.49035 0.99908 0.99999
-0.48991 0.999 0.99999
-0.48947 0.99891 0.99999
-0.48904 0.99881 0.99999
-0.4886 0.99872 0.99999
-0.48816 0.99862 0.99999
-0.48772 0.99851 0.99999
-0.48728 0.9984 0.99999
-0.48684 0.99829 0.99999
-0.4864 0.99818 0.99999
-0.48596 0.99806 0.99999
-0.48553 0.99793 0.99999
-0.48509 0.99781 0.99999
-0.48465 0.99768 0.99999
-0.48421 0.99754 0.99999
-0.48377 0.9974 0.99999
-0.48333 0.99726 1
-0.48289 0.99712 1
-0.48246 0.99697 1
-0.48202 0.99681 1
-0.48158 0.99665 1
-0.48114 0.99649 1
-0.4807 0.99633 1
-0.48026 0.99616 1
-0.47982 0.99599 1
-0.47939 0.99581 1
-0.47895 0.99563 1
-0.47851 0.99545 1
-0.47807 0.99526 1
-0.47763 0.99507 1
-0.47719 0.99488 1
-0.47675 0.99468 1
-0.47632 0.99447 1
-0.47588 0.99427 1
-0.47544 0.99406 1
-0.475 0.99384 1
-0.47456 0.99363 1
-0.47412 0.99341 1
-0.47368 0.99318 1
-0.47325 0.99295 1
-0.47281 0.99272 1
-0.47237 0.99248 1
-0.47193 0.99224 1
-0.47149 0.992 1
-0.47105 0.99175 1
-0.47061 0.9915 1
-0.47018 0.99125 1
-0.46974 0.99099 1
-0.4693 0.99073 1
-0.46886 0.99046 1
-0.46842 0.99019 1
-0.46798 0.98992 1
-0.46754 0.98964 1
-0.46711 0.98936 1
-0.46667 0.98907 1
-0.46623 0.98879 1
-0.46579 0.98849 1
-0.46535 0.9882 1
-0.46491 0.9879 1
-0.46447 0.9876 1
-0.46404 0.98729 1
-0.4636 0.98698 1
-0.46316 0.98666 1
-0.46272 0.98635 1
-0.46228 0.98602 1
-0.46184 0.9857 1
-0.4614 0.98537 1
-0.46096 0.98504 1
-0.46053 0.9847 1
-0.46009 0.98436 1
-0.45965 0.98402 1
-0.45921 0.98367 1
-0.45877 0.98332 1
-0.45833 0.98296 1
-0.45789 0.9826 1
-0.45746 0.98224 1
-0.45702 0.98188 1
-0.45658 0.98151 1
-0.45614 0.98113 1
-0.4557 0.98076 1
-0.45526 0.98038 1
-0.45482 0.97999 1
-0.45439 0.97961 1
-0.45395 0.97921 1
-0.45351 0.97882 1
-0.45307 0.97842 1
-0.45263 0.97802 1
-0.45219 0.97761 1
-0.45175 0.9772 1
-0.45132 0.97679 1
-0.45088 0.97637 1
-0.45044 0.97595 1
-0.45 0.97553 0.99999
-0.44956 0.9751 0.99999
-0.44912 0.97467 0.99999
-0.44868 0.97423 0.99999
-0.44825 0.9738 0.99999
-0.44781 0.97335 0.99999
-0.44737 0.97291 0.99999
-0.44693 0.97246 0.99999
-0.44649 0.97201 0.99999
-0.44605 0.97155 0.99999
-0.44561 0.97109 0.99999
-0.44518 0.97063 0.99999
-0.44474 0.97016 0.99999
-0.4443 0.96969 0.99999
-0.44386 0.96921 0.99999
-0.44342 0.96874 0.99999
-0.44298 0.96826 0.99999
-0.44254 0.96777 0.99999
-0.44211 0.96728 0.99999
-0.44167 0.96679 0.99998
-0.44123 0.96629 0.99998
-0.44079 0.9658 0.99998
-0.44035 0.96529 0.99998
-0.43991 0.96479 0.99998
-0.43947 0.96428 0.99998
-0.43904 0.96376 0.99998
-0.4386 0.96325 0.99998
-0.43816 0.96273 0.99998
-0.43772 0.9622 0.99998
-0.43728 0.96168 0.99998
-0.43684 0.96114 0.99998
-0.4364 0.96061 0.99998
-0.43596 0.96007 0.99998
-0.43553 0.95953 0.99998
-0.43509 0.95899 0.99998
-0.43465 0.95844 0.99998
-0.43421 0.95789 0.99998
-0.43377 0.95733 0.99998
-0.43333 0.95677 0.99998
-0.43289 0.95621 0.99998
-0.43246 0.95564 0.99998
-0.43202 0.95508 0.99998
-0.43158 0.9545 0.99998
-0.43114 0.95393 0.99998
-0.4307 0.95335 0.99998
-0.43026 0.95276 0.99998
-0.42982 0.95218 0.99998
-0.42939 0.95159 0.99998
-0.42895 0.951 0.99998
-0.42851 0.9504 0.99998
-0.42807 0.9498 0.99998
-0.42763 0.9492 0.99998
-0.42719 0.94859 0.99998
-0.42675 0.94798 0.99998
-0.42632 0.94736 0.99998
-0.42588 0.94675 0.99998
-0.42544 0.94613 0.99998
-0.425 0.9455 0.99998
-0.42456 0.94488 0.99998
-0.42412 0.94425 0.99998
-0.42368 0.94361 0.99999
-0.42325 0.94297 0.99999
-0.42281 0.94233 0.99999
-0.42237 0.94169 0.99999
-0.42193 0.94104 0.99999
-0.42149 0.94039 0.99999
-0.42105 0.93974 0.99999
-0.42061 0.93908 0.99999
-0.42018 0.93842 0.99999
-0.41974 0.93775 0.99999
-0.4193 0.93709 0.99999
-0.41886 0.93642 0.99999
-0.41842 0.93574 0.99999
-0.41798 0.93506 0.99999
-0.41754 0.93438 0.99999
-0.41711 0.9337 0.99999
-0.41667 0.93301 0.99999
-0.41623 0.93232 0.99999
-0.41579 0.93163 1
-0.41535 0.93093 1
-0.41491 0.93023 1
-0.41447 0.92953 1
-0.41404 0.92882 1
-0.4136 0.92811 1
-0.41316 0.9274 1
-0.41272 0.92668 1
-0.41228 0.92596 1
-0.41184 0.92524 1
-0.4114 0.92451 1
-0.41096 0.92378 1
-0.41053 0.92305 1
-0.41009 0.92231 1
-0.40965 0.92157 1
-0.40921 0.92083 1
-0.40877 0.92008 1
-0.40833 0.91934 1
-0.40789 0.91858 1
-0.40746 0.91783 1
-0.40702 0.91707 1
-0.40658 0.91631 1
-0.40614 0.91554 1
-0.4057 0.91478 1
-0.40526 0.914 1
-0.40482 0.91323 1
-0.40439 0.91245 1
-0.40395 0.91167 1
-0.40351 0.91089 1
-0.40307 0.9101 1
-0.40263 0.90931 1
-0.40219 0.90852 1
-0.40175 0.90772 1
-0.40132 0.90692 1
-0.40088 0.90612 1
-0.40044 0.90532 1
-0.4 0.90451 1
-0.39956 0.9037 1
-0.39912 0.90288 1
-0.39868 0.90206 1
-0.39825 0.90124 1
-0.39781 0.90042 1
-0.39737 0.89959 1
-0.39693 0.89876 1
-0.39649 0.89793 1
-0.39605 0.8971 1
-0.39561 0.89626 1
-0.39518 0.89542 1
-0.39474 0.89457 1
-0.3943 0.89372 1
-0.39386 0.89287 1
-0.39342 0.89202 1
-0.39298 0.89116 1
-0.39254 0.8903 1
-0.39211 0.88944 1
-0.39167 0.88857 1
-0.39123 0.8877 1
-0.39079 0.88683 1
-0.39035 0.88596 1
-0.38991 0.88508 1
-0.38947 0.8842 1
-0.38904 0.88332 1
-0.3886 0.88243 1
-0.38816 0.88154 1
-0.38772 0.88065 1
-0.38728 0.87976 1
-0.38684 0.87886 1
-0.3864 0.87796 1
-0.38596 0.87705 1
-0.38553 0.87615 1
-0.38509 0.87524 1
-0.38465 0.87433 1
-0.38421 0.87341 0.99999
-0.38377 0.87249 0.99999
-0.38333 0.87157 0.99999
-0.38289 0.87065 0.99999
-0.38246 0.86972 0.99999
-0.38202 0.86879 0.99999
-0.38158 0.86786 0.99999
-0.38114 0.86693 0.99999
-0.3807 0.86599 0.99999
-0.38026 0.86505 0.99999
-0.37982 0.86411 0.99999
-0.37939 0.86316 0.99999
-0.37895 0.86221 0.99999
-0.37851 0.86126 0.99999
-0.37807 0.86031 0.99999
-0.37763 0.85935 0.99998
-0.37719 0.85839 0.99998
-0.37675 0.85743 0.99998
-0.37632 0.85646 0.99998
-0.37588 0.8555 0.99998
-0.37544 0.85453 0.99998
-0.375 0.85355 0.99998
-0.37456 0.85258 0.99998
-0.37412 0.8516 0.99998
-0.37368 0.85062 0.99998
-0.37325 0.84963 0.99998
-0.37281 0.84865 0.99998
-0.37237 0.84766 0.99998
-0.37193 0.84667 0.99998
-0.37149 0.84567 0.99998
-0.37105 0.84468 0.99997
-0.37061 0.84368 0.99997
-0.37018 0.84268 0.99997
-0.36974 0.84167 0.99997
-0.3693 0.84066 0.99997
-0.36886 0.83965 0.99997
-0.36842 0.83864 0.99997
-0.36798 0.83763 0.99997
-0.36754 0.83661 0.99997
-0.36711 0.83559 0.99997
-0.36667 0.83457 0.99997
-0.36623 0.83354 0.99997
-0.36579 0.83251 0.99997
-0.36535 0.83148 0.99997
-0.36491 0.83045 0.99997
-0.36447 0.82941 0.99997
-0.36404 0.82838 0.99997
-0.3636 0.82734 0.99997
-0.36316 0.82629 0.99997
-0.36272 0.82525 0.99997
-0.36228 0.8242 0.99997
-0.36184 0.82315 0.99997
-0.3614 0.8221 0.99997
-0.36096 0.82104 0.99997
-0.36053 0.81998 0.99998
-0.36009 0.81892 0.99998
-0.35965 0.81786 0.99998
-0.35921 0.8168 0.99998
-0.35877 0.81573 0.99998
-0.35833 0.81466 0.99998
-0.35789 0.81359 0.99998
-0.35746 0.81251 0.99998
-0.35702 0.81144 0.99998
-0.35658 0.81036 0.99998
-0.35614 0.80928 0.99998
-0.3557 0.80819 0.99998
-0.35526 0.80711 0.99998
-0.35482 0.80602 0.99998
-0.35439 0.80493 0.99999
-0.35395 0.80383 0.99999
-0.35351 0.80274 0.99999
-0.35307 0.80164 0.99999
-0.35263 0.80054 0.99999
-0.35219 0.79944 0.99999
-0.35175 0.79833 0.99999
-0.35132 0.79723 0.99999
-0.35088 0.79612 0.99999
-0.35044 0.79501 0.99999
-0.35 0.79389 0.99999
-0.34956 0.79278 0.99999
-0.34912 0.79166 0.99999
-0.34868 0.79054 0.99999
-0.34825 0.78942 0.99999
-0.34781 0.78829 0.99999
-0.34737 0.78716 1
-0.34693 0.78604 1
-0.34649 0.7849 1
-0.34605 0.78377 1
-0.34561 0.78264 1
-0.34518 0.7815 1
-0.34474 0.78036 1
-0.3443 0.77922 1
-0.34386 0.77807 1
-0.34342 0.77693 1
-0.34298 0.77578 1
-0.34254 0.77463 1
-0.34211 0.77347 1
-0.34167 0.77232 1
-0.34123 0.77116 1
-0.34079 0.77 1
-0.34035 0.76884 1
-0.33991 0.76768 1
-0.33947 0.76652 1
-0.33904 0.76535 1
-0.3386 0.76418 1
-0.33816 0.76301 1
-0.33772 0.76184 1
-0.33728 0.76066 1
-0.33684 0.75948 1
-0.3364 0.75831 1
-0.33596 0.75713 1
-0.33553 0.75594 1
-0.33509 0.75476 1
-0.33465 0.75357 1
-0.33421 0.75238 1
-0.33377 0.75119 1
-0.33333 0.75 1
-0.33289 0.74881 1
-0.33246 0.74761 1
-0.33202 0.74641 1
-0.33158 0.74521 1
-0.33114 0.74401 1
-0.3307 0.74281 1
-0.33026 0.7416 1
-0.32982 0.74039 1
-0.32939 0.73918 1
-0.32895 0.73797 1
-0.32851 0.73676 1
-0.32807 0.73555 1
-0.32763 0.73433 1
-0.32719 0.73311 1
-0.32675 0.73189 1
-0.32632 0.73067 1
-0.32588 0.72945 1
-0.32544 0.72822 1
-0.325 0.727 1
-0.32456 0.72577 1
-0.32412 0.72454 1
-0.32368 0.7233 1
-0.32325 0.72207 1
-0.32281 0.72084 1
-0.32237 0.7196 1
-0.32193 0.71836 1
-0.32149 0.71712 1
-0.32105 0.71588 1
-0.32061 0.71463 1
-0.32018 0.71339 1
-0.31974 0.71214 1
-0.3193 0.71089 0.99999
-0.31886 0.70964 0.99999
-0.31842 0.70839 0.99999
-0.31798 0.70714 0.99999
-0.31754 0.70588 0.99999
-0.31711 0.70463 0.99999
-0.31667 0.70337 0.99999
-0.31623 0.70211 0.99999
-0.31579 0.70085 0.99999
-0.31535 0.69959 0.99999
-0.31491 0.69832 0.99999
-0.31447 0.69706 0.99999
-0.31404 0.69579 0.99998
-0.3136 0.69452 0.99998
-0.31316 0.69325 0.99998
-0.31272 0.69198 0.99998
-0.31228 0.69071 0.99998
-0.31184 0.68943 0.99998
-0.3114 0.68815 0.99998
-0.31096 0.68688 0.99998
-0.31053 0.6856 0.99997
-0.31009 0.68432 0.99997
-0.30965 0.68304 0.99997
-0.30921 0.68175 0.99997
-0.30877 0.68047 0.99997
-0.30833 0.67918 0.99997
-0.30789 0.6779 0.99997
-0.30746 0.67661 0.99997
-0.30702 0.67532 0.99997
-0.30658 0.67403 0.99996
-0.30614 0.67274 0.99996
-0.3057 0.67144 0.99996
-0.30526 0.67015 0.99996
-0.30482 0.66885 0.99996
-0.30439 0.66755 0.99996
-0.30395 0.66625 0.99996
-0.30351 0.66495 0.99996
-0.30307 0.66365 0.99996
-0.30263 0.66235 0.99996
-0.30219 0.66105 0.99996
-0.30175 0.65974 0.99996
-0.30132 0.65843 0.99995
-0.30088 0.65713 0.99995
-0.30044 0.65582 0.99995
-0.3 0.65451 0.99995
-0.29956 0.6532 0.99995
-0.29912 0.65189 0.99995
-0.29868 0.65057 0.99995
-0.29825 0.64926 0.99995
-0.29781 0.64794 0.99995
-0.29737 0.64663 0.99995
-0.29693 0.64531 0.99995
-0.29649 0.64399 0.99995
-0.29605 0.64267 0.99996
-0.29561 0.64135 0.99996
-0.29518 0.64002 0.99996
-0.29474 0.6387 0.99996
-0.2943 0.63738 0.99996
-0.29386 0.63605 0.99996
-0.29342 0.63473 0.99996
-0.29298 0.6334 0.99996
-0.29254 0.63207 0.99996
-0.29211 0.63074 0.99996
-0.29167 0.62941 0.99996
-0.29123 0.62808 0.99996
-0.29079 0.62675 0.99997
-0.29035 0.62541 0.99997
-0.28991 0.62408 0.99997
-0.28947 0.62274 0.99997
-0.28904 0.62141 0.99997
-0.2886 0.62007 0.99997
-0.28816 0.61873 0.99997
-0.28772 0.61739 0.99997
-0.28728 0.61605 0.99998
-0.28684 0.61471 0.99998
-0.2864 0.61337 0.99998
-0.28596 0.61203 0.99998
-0.28553 0.61068 0.99998
-0.28509 0.60934 0.99998
-0.28465 0.608 0.99998
-0.28421 0.60665 0.99998
-0.28377 0.6053 0.99999
-0.28333 0.60396 0.99999
-0.28289 0.60261 0.99999
-0.28246 0.60126 0.99999
-0.28202 0.59991 0.99999
-0.28158 0.59856 0.99999
-0.28114 0.59721 0.99999
-0.2807 0.59586 0.99999
-0.28026 0.5945 0.99999
-0.27982 0.59315 0.99999
-0.27939 0.5918 0.99999
-0.27895 0.59044 0.99999
-0.27851 0.58908 1
-0.27807 0.58773 1
-0.27763 0.58637 1
-0.27719 0.58501 1
-0.27675 0.58366 1
-0.27632 0.5823 1
-0.27588 0.58094 1
-0.27544 0.57958 1
-0.275 0.57822 1
-0.27456 0.57686 1
-0.27412 0.57549 1
-0.27368 0.57413 1
-0.27325 0.57277 1
-0.27281 0.57141 1
-0.27237 0.57004 1
-0.27193 0.56868 1
-0.27149 0.56731 1
-0.27105 0.56595 1
-0.27061 0.56458 1
-0.27018 0.56321 1
-0.26974 0.56185 1
-0.2693 0.56048 1
-0.26886 0.55911 1
-0.26842 0.55774 1
-0.26798 0.55637 1
-0.26754 0.555 1
-0.26711 0.55363 1
-0.26667 0.55226 1
-0.26623 0.55089 1
-0.26579 0.54952 1
-0.26535 0.54815 1
-0.26491 0.54678 1
-0.26447 0.54541 1
-0.26404 0.54404 1
-0.2636 0.54266 1
-0.26316 0.54129 1
-0.26272 0.53992 1
-0.26228 0.53854 1
-0.26184 0.53717 1
-0.2614 0.53579 1
-0.26096 0.53442 1
-0.26053 0.53305 1
-0.26009 0.53167 1
-0.25965 0.5303 1
-0.25921 0.52892 1
-0.25877 0.52754 1
-0.25833 0.52617 1
-0.25789 0.52479 1
-0.25746 0.52342 1
-0.25702 0.52204 1
-0.25658 0.52066 1
-0.25614 0.51929 1
-0.2557 0.51791 1
-0.25526 0.51653 0.99999
-0.25482 0.51515 0.99999
-0.25439 0.51378 0.99999
-0.25395 0.5124 0.99999
-0.25351 0.51102 0.99999
-0.25307 0.50964 0.99999
-0.25263 0.50827 0.99999
-0.25219 0.50689 0.99999
-0.25175 0.50551 0.99999
-0.25132 0.50413 0.99999
-0.25088 0.50276 0.99998
-0.25044 0.50138 0.99998
-0.25 0.5 0.99998
-0.24956 0.49862 0.99998
-0.24912 0.49724 0.99998
-0.24868 0.49587 0.99997
-0.24825 0.49449 0.99997
-0.24781 0.49311 0.99997
-0.24737 0.49173 0.99997
-0.24693 0.49036 0.99997
-0.24649 0.48898 0.99996
-0.24605 0.4876 0.99996
-0.24561 0.48622 0.99996
-0.24518 0.48485 0.99996
-0.24474 0.48347 0.99995
-0.2443 0.48209 0.99995
-0.24386 0.48071 0.99995
-0.24342 0.47934 0.99995
-0.24298 0.47796 0.99994
-0.24254 0.47658 0.99994
-0.24211 0.47521 0.99994
-0.24167 0.47383 0.99994
-0.24123 0.47246 0.99993
-0.24079 0.47108 0.99993
-0.24035 0.4697 0.99993
-0.23991 0.46833 0.99993
-0.23947 0.46695 0.99992
-0.23904 0.46558 0.99992
-0.2386 0.46421 0.99992
-0.23816 0.46283 0.99992
-0.23772 0.46146 0.99991
-0.23728 0.46008 0.99991
-0.23684 0.45871 0.99991
-0.2364 0.45734 0.99991
-0.23596 0.45596 0.99991
-0.23553 0.45459 0.99991
-0.23509 0.45322 0.99991
-0.23465 0.45185 0.9999
-0.23421 0.45048 0.9999
-0.23377 0.44911 0.9999
-0.23333 0.44774 0.9999
-0.23289 0.44637 0.9999
-0.23246 0.445 0.9999
-0.23202 0.44363 0.9999
-0.23158 0.44226 0.9999
-0.23114 0.44089 0.9999
-0.2307 0.43952 0.9999
-0.23026 0.43815 0.9999
-0.22982 0.43679 0.9999
-0.22939 0.43542 0.9999
-0.22895 0.43405 0.9999
-0.22851 0.43269 0.9999
-0.22807 0.43132 0.99991
-0.22763 0.42996 0.99991
-0.22719 0.42859 0.99991
-0.22675 0.42723 0.99991
-0.22632 0.42587 0.99991
-0.22588 0.42451 0.99991
-0.22544 0.42314 0.99992
-0.225 0.42178 0.99992
-0.22456 0.42042 0.99992
-0.22412 0.41906 0.99992
-0.22368 0.4177 0.99993
-0.22325 0.41634 0.99993
-0.22281 0.41499 0.99993
-0.22237 0.41363 0.99993
-0.22193 0.41227 0.99994
-0.22149 0.41092 0.99994
-0.22105 0.40956 0.99994
-0.22061 0.4082 0.99994
-0.22018 0.40685 0.99995
-0.21974 0.4055 0.99995
-0.2193 0.40414 0.99995
-0.21886 0.40279 0.99996
-0.21842 0.40144 0.99996
-0.21798 0.40009 0.99996
-0.21754 0.39874 0.99996
-0.21711 0.39739 0.99997
-0.21667 0.39604 0.99997
-0.21623 0.3947 0.99997
-0.21579 0.39335 0.99997
-0.21535 0.392 0.99998
-0.21491 0.39066 0.99998
-0.21447 0.38932 0.99998
-0.21404 0.38797 0.99998
-0.2136 0.38663 0.99998
-0.21316 0.38529 0.99998
-0.21272 0.38395 0.99999
-0.21228 0.38261 0.99999
-0.21184 0.38127 0.99999
-0.2114 0.37993 0.99999
-0.21096 0.37859 0.99999
-0.21053 0.37726 0.99999
-0.21009 0.37592 0.99999
-0.20965 0.37459 0.99999
-0.20921 0.37325 1
-0.20877 0.37192 1
-0.20833 0.37059 1
-0.20789 0.36926 1
-0.20746 0.36793 1
-0.20702 0.3666 1
-0.20658 0.36527 1
-0.20614 0.36395 1
-0.2057 0.36262 1
-0.20526 0.3613 1
-0.20482 0.35998 1
-0.20439 0.35865 1
-0.20395 0.35733 1
-0.20351 0.35601 1
-0.20307 0.35469 1
-0.20263 0.35337 1
-0.20219 0.35206 1
-0.20175 0.35074 1
-0.20132 0.34943 1
-0.20088 0.34811 1
-0.20044 0.3468 1
-0.2 0.34549 1
-0.19956 0.34418 1
-0.19912 0.34287 1
-0.19868 0.34157 1
-0.19825 0.34026 1
-0.19781 0.33895 1
-0.19737 0.33765 1
-0.19693 0.33635 1
-0.19649 0.33505 1
-0.19605 0.33375 1
-0.19561 0.33245 1
-0.19518 0.33115 1
-0.19474 0.32985 1
-0.1943 0.32856 1
-0.19386 0.32726 1
-0.19342 0.32597 1
-0.19298 0.32468 1
-0.19254 0.32339 1
-0.19211 0.3221 1
-0.19167 0.32082 1
-0.19123 0.31953 0.99999
-0.19079 0.31825 0.99999
-0.19035 0.31696 0.99999
-0.18991 0.31568 0.99999
-0.18947 0.3144 0.99999
-0.18904 0.31312 0.99999
-0.1886 0.31185 0.99999
-0.18816 0.31057 0.99998
-0.18772 0.30929 0.99998
-0.18728 0.30802 0.99998
-0.18684 0.30675 0.99998
-0.1864 0.30548 0.99997
-0.18596 0.30421 0.99997
-0.18553 0.30294 0.99997
-0.18509 0.30168 0.99996
-0.18465 0.30041 0.99996
-0.18421 0.29915 0.99995
-0.18377 0.29789 0.99995
-0.18333 0.29663 0.99994
-0.18289 0.29537 0.99994
-0.18246 0.29412 0.99993
-0.18202 0.29286 0.99993
-0.18158 0.29161 0.99992
-0.18114 0.29036 0.99991
-0.1807 0.28911 0.99991
-0.18026 0.28786 0.9999
-0.17982 0.28661 0.99989
-0.17939 0.28537 0.99989
-0.17895 0.28412 0.99988
-0.17851 0.28288 0.99987
-0.17807 0.28164 0.99986
-0.17763 0.2804 0.99986
-0.17719 0.27916 0.99985
-0.17675 0.27793 0.99984
-0.17632 0.2767 0.99983
-0.17588 0.27546 0.99982
-0.17544 0.27423 0.99982
-0.175 0.273 0.99981
-0.17456 0.27178 0.9998
-0.17412 0.27055 0.99979
-0.17368 0.26933 0.99978
-0.17325 0.26811 0.99977
-0.17281 0.26689 0.99977
-0.17237 0.26567 0.99976
-0.17193 0.26445 0.99975
-0.17149 0.26324 0.99974
-0.17105 0.26203 0.99974
-0.17061 0.26082 0.99973
-0.17018 0.25961 0.99972
-0.16974 0.2584 0.99972
-0.1693 0.25719 0.99971
-0.16886 0.25599 0.9997
-0.16842 0.25479 0.9997
-0.16798 0.25359 0.9997
-0.16754 0.25239 0.99969
-0.16711 0.25119 0.99969
-0.16667 0.25 0.99968
-0.16623 0.24881 0.99968
-0.16579 0.24762 0.99968
-0.16535 0.24643 0.99968
-0.16491 0.24524 0.99968
-0.16447 0.24406 0.99968
-0.16404 0.24287 0.99968
-0.1636 0.24169 0.99968
-0.16316 0.24052 0.99968
-0.16272 0.23934 0.99968
-0.16228 0.23816 0.99968
-0.16184 0.23699 0.99968
-0.1614 0.23582 0.99969
-0.16096 0.23465 0.99969
-0.16053 0.23348 0.99969
-0.16009 0.23232 0.9997
-0.15965 0.23116 0.9997
-0.15921 0.23 0.99971
-0.15877 0.22884 0.99972
-0.15833 0.22768 0.99972
-0.15789 0.22653 0.99973
-0.15746 0.22537 0.99974
-0.15702 0.22422 0.99974
-0.15658 0.22307 0.99975
-0.15614 0.22193 0.99976
-0.1557 0.22078 0.99977
-0.15526 0.21964 0.99978
-0.15482 0.2185 0.99979
-0.15439 0.21736 0.99979
-0.15395 0.21623 0.9998
-0.15351 0.2151 0.99981
-0.15307 0.21396 0.99982
-0.15263 0.21284 0.99983
-0.15219 0.21171 0.99984
-0.15175 0.21058 0.99985
-0.15132 0.20946 0.99986
-0.15088 0.20834 0.99987
-0.15044 0.20722 0.99988
-0.15 0.20611 0.99988
-0.14956 0.20499 0.99989
-0.14912 0.20388 0.9999
-0.14868 0.20277 0.99991
-0.14825 0.20167 0.99992
-0.14781 0.20056 0.99992
-0.14737 0.19946 0.99993
-0.14693 0.19836 0.99994
-0.14649 0.19726 0.99994
-0.14605 0.19617 0.99995
-0.14561 0.19507 0.99995
-0.14518 0.19398 0.99996
-0.14474 0.19289 0.99996
-0.1443 0.19181 0.99997
-0.14386 0.19072 0.99997
-0.14342 0.18964 0.99998
-0.14298 0.18856 0.99998
-0.14254 0.18749 0.99998
-0.14211 0.18641 0.99999
-0.14167 0.18534 0.99999
-0.14123 0.18427 0.99999
-0.14079 0.1832 0.99999
-0.14035 0.18214 0.99999
-0.13991 0.18108 0.99999
-0.13947 0.18002 1
-0.13904 0.17896 1
-0.1386 0.1779 1
-0.13816 0.17685 1
-0.13772 0.1758 1
-0.13728 0.17475 1
-0.13684 0.17371 1
-0.1364 0.17266 1
-0.13596 0.17162 1
-0.13553 0.17059 1
-0.13509 0.16955 1
-0.13465 0.16852 1
-0.13421 0.16749 1
-0.13377 0.16646 1
-0.13333 0.16543 1
-0.13289 0.16441 1
-0.13246 0.16339 1
-0.13202 0.16237 1
-0.13158 0.16136 1
-0.13114 0.16035 1
-0.1307 0.15934 1
-0.13026 0.15833 1
-0.12982 0.15732 1
-0.12939 0.15632 1
-0.12895 0.15532 1
-0.12851 0.15433 1
-0.12807 0.15333 1
-0.12763 0.15234 1
-0.12719 0.15135 0.99999
-0.12675 0.15037 0.99999
-0.12632 0.14938 0.99999
-0.12588 0.1484 0.99999
-0.12544 0.14742 0.99998
-0.125 0.14645 0.99998
-0.12456 0.14547 0.99998
-0.12412 0.1445 0.99997
-0.12368 0.14354 0.99996
-0.12325 0.14257 0.99996
-0.12281 0.14161 0.99995
-0.12237 0.14065 0.99994
-0.12193 0.13969 0.99993
-0.12149 0.13874 0.99992
-0.12105 0.13779 0.99991
-0.12061 0.13684 0.99989
-0.12018 0.13589 0.99988
-0.11974 0.13495 0.99986
-0.1193 0.13401 0.99984
-0.11886 0.13307 0.99982
-0.11842 0.13214 0.9998
-0.11798 0.13121 0.99978
-0.11754 0.13028 0.99976
-0.11711 0.12935 0.99973
-0.11667 0.12843 0.9997
-0.11623 0.12751 0.99967
-0.11579 0.12659 0.99964
-0.11535 0.12567 0.99961
-0.11491 0.12476 0.99957
-0.11447 0.12385 0.99953
-0.11404 0.12295 0.99949
-0.1136 0.12204 0.99945
-0.11316 0.12114 0.99941
-0.11272 0.12024 0.99937
-0.11228 0.11935 0.99932
-0.11184 0.11846 0.99927
-0.1114 0.11757 0.99922
-0.11096 0.11668 0.99917
-0.11053 0.1158 0.99912
-0.11009 0.11492 0.99907
-0.10965 0.11404 0.99901
-0.10921 0.11317 0.99895
-0.10877 0.1123 0.9989
-0.10833 0.11143 0.99884
-0.10789 0.11056 0.99878
-0.10746 0.1097 0.99872
-0.10702 0.10884 0.99867
-0.10658 0.10798 0.99861
-0.10614 0.10713 0.99855
-0.1057 0.10628 0.99849
-0.10526 0.10543 0.99843
-0.10482 0.10458 0.99837
-0.10439 0.10374 0.99832
-0.10395 0.1029 0.99826
-0.10351 0.10207 0.99821
-0.10307 0.10124 0.99815
-0.10263 0.10041 0.9981
-0.10219 0.099579 0.99805
-0.10175 0.098756 0.998
-0.10132 0.097935 0.99796
-0.10088 0.097117 0.99791
-0.10044 0.096303 0.99787
-0.1 0.095492 0.99783
-0.099561 0.094683 0.9978
-0.099123 0.093878 0.99777
-0.098684 0.093076 0.99774
-0.098246 0.092277 0.99771
-0.097807 0.091481 0.99769
-0.097368 0.090688 0.99767
-0.09693 0.089898 0.99766
-0.096491 0.089111 0.99765
-0.096053 0.088328 0.99764
-0.095614 0.087547 0.99764
-0.095175 0.08677 0.99764
-0.094737 0.085996 0.99764
-0.094298 0.085225 0.99765
-0.09386 0.084457 0.99766
-0.093421 0.083692 0.99768
-0.092982 0.08293 0.9977
-0.092544 0.082172 0.99773
-0.092105 0.081417 0.99776
-0.091667 0.080665 0.99779
-0.091228 0.079916 0.99782
-0.090789 0.07917 0.99786
-0.090351 0.078428 0.99791
-0.089912 0.077688 0.99795
-0.089474 0.076952 0.998
-0.089035 0.07622 0.99806
-0.088596 0.07549 0.99811
-0.088158 0.074763 0.99817
-0.087719 0.07404 0.99823
-0.087281 0.07332 0.99829
-0.086842 0.072604 0.99836
-0.086404 0.07189 0.99842
-0.085965 0.07118 0.99849
-0.085526 0.070473 0.99856
-0.085088 0.069769 0.99862
-0.084649 0.069069 0.99869
-0.084211 0.068372 0.99876
-0.083772 0.067678 0.99883
-0.083333 0.066987 0.9989
-0.082895 0.0663 0.99897
-0.082456 0.065616 0.99903
-0.082018 0.064935 0.9991
-0.081579 0.064258 0.99917
-0.08114 0.063584 0.99923
-0.080702 0.062913 0.99929
-0.080263 0.062246 0.99935
-0.079825 0.061581 0.99941
-0.079386 0.060921 0.99946
-0.078947 0.060263 0.99951
-0.078509 0.059609 0.99956
-0.07807 0.058958 0.99961
-0.077632 0.058311 0.99965
-0.077193 0.057667 0.9997
-0.076754 0.057026 0.99973
-0.076316 0.056389 0.99977
-0.075877 0.055755 0.9998
-0.075439 0.055124 0.99983
-0.075 0.054497 0.99986
-0.074561 0.053873 0.99988
-0.074123 0.053252 0.9999
-0.073684 0.052635 0.99992
-0.073246 0.052022 0.99994
-0.072807 0.051411 0.99995
-0.072368 0.050805 0.99996
-0.07193 0.050201 0.99997
-0.071491 0.049601 0.99998
-0.071053 0.049004 0.99999
-0.070614 0.048411 0.99999
-0.070175 0.047821 0.99999
-0.069737 0.047235 1
-0.069298 0.046652 1
-0.06886 0.046073 1
-0.068421 0.045497 1
-0.067982 0.044924 1
-0.067544 0.044355 1
-0.067105 0.043789 1
-0.066667 0.043227 1
-0.066228 0.042669 1
-0.065789 0.042113 1
-0.065351 0.041562 1
-0.064912 0.041013 1
-0.064474 0.040469 1
-0.064035 0.039927 1
-0.063596 0.039389 0.99999
-0.063158 0.038855 0.99999
-0.062719 0.038324 0.99998
-0.062281 0.037797 0.99998
-0.061842 0.037273 0.99996
-0.061404 0.036753 0.99995
-0.060965 0.036236 0.99993
-0.060526 0.035723 0.9999
-0.060088 0.035213 0.99986
-0.059649 0.034707 0.99982
-0.059211 0.034204 0.99976
-0.058772 0.033705 0.9997
-0.058333 0.03321 0.99962
-0.057895 0.032718 0.99952
-0.057456 0.032229 0.99941
-0.057018 0.031744 0.99927
-0.056579 0.031263 0.99911
-0.05614 0.030785 0.99893
-0.055702 0.030311 0.99872
-0.055263 0.02984 0.99848
-0.054825 0.029373 0.9982
-0.054386 0.02891 0.99788
-0.053947 0.02845 0.99753
-0.053509 0.027993 0.99713
-0.05307 0.027541 0.99667
-0.052632 0.027091 0.99617
-0.052193 0.026646 0.99561
-0.051754 0.026204 0.99498
-0.051316 0.025765 0.99429
-0.050877 0.025331 0.99352
-0.050439 0.024899 0.99268
-0.05 0.024472 0.99175
-0.049561 0.024048 0.99074
-0.049123 0.023627 0.98963
-0.048684 0.023211 0.98843
-0.048246 0.022797 0.98711
-0.047807 0.022388 0.98569
-0.047368 0.021982 0.98415
-0.04693 0.02158 0.98248
-0.046491 0.021181 0.98068
-0.046053 0.020786 0.97875
-0.045614 0.020395 0.97667
-0.045175 0.020007 0.97445
-0.044737 0.019623 0.97206
-0.044298 0.019243 0.96952
-0.04386 0.018866 0.9668
-0.043421 0.018493 0.9639
-0.042982 0.018123 0.96082
-0.042544 0.017758 0.95756
-0.042105 0.017396 0.95409
-0.041667 0.017037 0.95042
-0.041228 0.016682 0.94654
-0.040789 0.016331 0.94244
-0.040351 0.015984 0.93813
-0.039912 0.01564 0.93358
-0.039474 0.0153 0.9288
-0.039035 0.014963 0.92378
-0.038596 0.014631 0.91851
-0.038158 0.014302 0.91299
-0.037719 0.013976 0.90722
-0.037281 0.013655 0.90118
-0.036842 0.013337 0.89488
-0.036404 0.013022 0.88831
-0.035965 0.012712 0.88147
-0.035526 0.012405 0.87435
-0.035088 0.012102 0.86696
-0.034649 0.011802 0.85928
-0.034211 0.011507 0.85132
-0.033772 0.011215 0.84307
-0.033333 0.010926 0.83454
-0.032895 0.010642 0.82572
-0.032456 0.010361 0.81661
-0.032018 0.010083 0.80722
-0.031579 0.00981 0.79753
-0.03114 0.0095403 0.78757
-0.030702 0.0092743 0.77732
-0.030263 0.009012 0.76679
-0.029825 0.0087534 0.75598
-0.029386 0.0084986 0.7449
-0.028947 0.0082475 0.73355
-0.028509 0.0080001 0.72193
-0.02807 0.0077565 0.71005
-0.027632 0.0075166 0.69792
-0.027193 0.0072804 0.68554
-0.026754 0.007048 0.67293
-0.026316 0.0068193 0.66008
-0.025877 0.0065944 0.64701
-0.025439 0.0063733 0.63372
-0.025 0.0061558 0.62023
-0.024561 0.0059422 0.60654
-0.024123 0.0057322 0.59267
-0.023684 0.0055261 0.57863
-0.023246 0.0053237 0.56443
-0.022807 0.005125 0.55008
-0.022368 0.0049301 0.53559
-0.02193 0.004739 0.52098
-0.021491 0.0045516 0.50627
-0.021053 0.004368 0.49146
-0.020614 0.0041881 0.47658
-0.020175 0.004012 0.46163
-0.019737 0.0038397 0.44664
-0.019298 0.0036712 0.43161
-0.01886 0.0035064 0.41657
-0.018421 0.0033454 0.40154
-0.017982 0.0031881 0.38652
-0.017544 0.0030347 0.37155
-0.017105 0.002885 0.35662
-0.016667 0.0027391 0.34178
-0.016228 0.0025969 0.32702
-0.015789 0.0024585 0.31237
-0.015351 0.002324 0.29785
-0.014912 0.0021932 0.28348
-0.014474 0.0020661 0.26927
-0.014035 0.0019429 0.25525
-0.013596 0.0018234 0.24142
-0.013158 0.0017078 0.22782
-0.012719 0.0015959 0.21445
-0.012281 0.0014878 0.20135
-0.011842 0.0013834 0.18851
-0.011404 0.0012829 0.17597
-0.010965 0.0011861 0.16374
-0.010526 0.0010932 0.15183
-0.010088 0.001004 0.14027
-0.0096491 0.00091863 0.12906
-0.0092105 0.00083704 0.11824
-0.0087719 0.00075924 0.1078
-0.0083333 0.00068523 0.097769
-0.0078947 0.00061502 0.08816
-0.0074561 0.00054859 0.078985
-0.0070175 0.00048596 0.070259
-0.0065789 0.00042712 0.061994
-0.0061404 0.00037208 0.054203
-0.0057018 0.00032083 0.046896
-0.0052632 0.00027337 0.040086
-0.0048246 0.00022971 0.033782
-0.004386 0.00018985 0.027994
-0.0039474 0.00015378 0.02273
-0.0035088 0.0001215 0.017998
-0.0030702 9.3028e-05 0.013806
-0.0026316 6.8348e-05 0.01016
-0.002193 4.7464e-05 0.0070655
-0.0017544 3.0377e-05 0.0045271
-0.0013158 1.7087e-05 0.0025488
-0.00087719 7.5943e-06 0.0011335
-0.0004386 1.8986e-06 0.00028349
0 0 NaN
0.0004386 1.8986e-06 0.00028349
0.00087719 7.5943e-06 0.0011335
0.0013158 1.7087e-05 0.0025488
0.0017544 3.0377e-05 0.0045271
0.002193 4.7464e-05 0.0070655
0.0026316 6.8348e-05 0.01016
0.0030702 9.3028e-05 0.013806
0.0035088 0.0001215 0.017998
0.0039474 0.00015378 0.02273
0.004386 0.00018985 0.027994
0.0048246 0.00022971 0.033782
0.0052632 0.00027337 0.040086
0.0057018 0.00032083 0.046896
0.0061404 0.00037208 0.054203
0.0065789 0.00042712 0.061994
0.0070175 0.00048596 0.070259
0.0074561 0.00054859 0.078985
0.0078947 0.00061502 0.08816
0.0083333 0.00068523 0.097769
0.0087719 0.00075924 0.1078
0.0092105 0.00083704 0.11824
0.0096491 0.00091863 0.12906
0.010088 0.001004 0.14027
0.010526 0.0010932 0.15183
0.010965 0.0011861 0.16374
0.011404 0.0012829 0.17597
0.011842 0.0013834 0.18851
0.012281 0.0014878 0.20135
0.012719 0.0015959 0.21445
0.013158 0.0017078 0.22782
0.013596 0.0018234 0.24142
0.014035 0.0019429 0.25525
0.014474 0.0020661 0.26927
0.014912 0.0021932 0.28348
0.015351 0.002324 0.29785
0.015789 0.0024585 0.31237
0.016228 0.0025969 0.32702
0.016667 0.0027391 0.34178
0.017105 0.002885 0.35662
0.017544 0.0030347 0.37155
0.017982 0.0031881 0.38652
0.018421 0.0033454 0.40154
0.01886 0.0035064 0.41657
0.019298 0.0036712 0.43161
0.019737 0.0038397 0.44664
0.020175 0.004012 0.46163
0.020614 0.0041881 0.47658
0.021053 0.004368 0.49146
0.021491 0.0045516 0.50627
0.02193 0.004739 0.52098
0.022368 0.0049301 0.53559
0.022807 0.005125 0.55008
0.023246 0.0053237 0.56443
0.023684 0.0055261 0.57863
0.024123 0.0057322 0.59267
0.024561 0.0059422 0.60654
0.025 0.0061558 0.62023
0.025439 0.0063733 0.63372
0.025877 0.0065944 0.64701
0.026316 0.0068193 0.66008
0.026754 0.007048 0.67293
0.027193 0.0072804 0.68554
0.027632 0.0075166 0.69792
0.02807 0.0077565 0.71005
0.028509 0.0080001 0.72193
0.028947 0.0082475 0.73355
0.029386 0.0084986 0.7449
0.029825 0.0087534 0.75598
0.030263 0.009012 0.76679
0.030702 0.0092743 0.77732
0.03114 0.0095403 0.78757
0.031579 0.00981 0.79753
0.032018 0.010083 0.80722
0.032456 0.010361 0.81661
0.032895 0.010642 0.82572
0.033333 0.010926 0.83454
0.033772 0.011215 0.84307
0.034211 0.011507 0.85132
0.034649 0.011802 0.85928
0.035088 0.012102 0.86696
0.035526 0.012405 0.87435
0.035965 0.012712 0.88147
0.036404 0.013022 0.88831
0.036842 0.013337 0.89488
0.037281 0.013655 0.90118
0.037719 0.013976 0.90722
0.038158 0.014302 0.91299
0.038596 0.014631 0.91851
0.039035 0.014963 0.92378
0.039474 0.0153 0.9288
0.039912 0.01564 0.93358
0.040351 0.015984 0.93813
0.040789 0.016331 0.94244
0.041228 0.016682 0.94654
0.041667 0.017037 0.95042
0.042105 0.017396 0.95409
0.042544 0.017758 0.95756
0.042982 0.018123 0.96082
0.043421 0.018493 0.9639
0.04386 0.018866 0.9668
0.044298 0.019243 0.96952
0.044737 0.019623 0.97206
0.045175 0.020007 0.97445
0.045614 0.020395 0.97667
0.046053 0.020786 0.97875
0.046491 0.021181 0.98068
0.04693 0.02158 0.98248
0.047368 0.021982 0.98415
0.047807 0.022388 0.98569
0.048246 0.022797 0.98711
0.048684 0.023211 0.98843
0.049123 0.023627 0.98963
0.049561 0.024048 0.99074
0.05 0.024472 0.99175
0.050439 0.024899 0.99268
0.050877 0.025331 0.99352
0.051316 0.025765 0.99429
0.051754 0.026204 0.99498
0.052193 0.026646 0.99561
0.052632 0.027091 0.99617
0.05307 0.027541 0.99667
0.053509 0.027993 0.99713
0.053947 0.02845 0.99753
0.054386 0.02891 0.99788
0.054825 0.029373 0.9982
0.055263 0.02984 0.99848
0.055702 0.030311 0.99872
0.05614 0.030785 0.99893
0.056579 0.031263 0.99911
0.057018 0.031744 0.99927
0.057456 0.032229 0.99941
0.057895 0.032718 0.99952
0.058333 0.03321 0.99962
0.058772 0.033705 0.9997
0.059211 0.034204 0.99976
0.059649 0.034707 0.99982
0.060088 0.035213 0.99986
0.060526 0.035723 0.9999
0.060965 0.036236 0.99993
0.061404 0.036753 0.99995
0.061842 0.037273 0.99996
0.062281 0.037797 0.99998
0.062719 0.038324 0.99998
0.063158 0.038855 0.99999
0.063596 0.039389 0.99999
0.064035 0.039927 1
0.064474 0.040469 1
0.064912 0.041013 1
0.065351 0.041562 1
0.065789 0.042113 1
0.066228 0.042669 1
0.066667 0.043227 1
0.067105 0.043789 1
0.067544 0.044355 1
0.067982 0.044924 1
0.068421 0.045497 1
0.06886 0.046073 1
0.069298 0.046652 1
0.069737 0.047235 1
0.070175 0.047821 0.99999
0.070614 0.048411 0.99999
0.071053 0.049004 0.99999
0.071491 0.049601 0.99998
0.07193 0.050201 0.99997
0.072368 0.050805 0.99996
0.072807 0.051411 0.99995
0.073246 0.052022 0.99994
0.073684 0.052635 0.99992
0.074123 0.053252 0.9999
0.074561 0.053873 0.99988
0.075 0.054497 0.99986
0.075439 0.055124 0.99983
0.075877 0.055755 0.9998
0.076316 0.056389 0.99977
0.076754 0.057026 0.99973
0.077193 0.057667 0.9997
0.077632 0.058311 0.99965
0.07807 0.058958 0.99961
0.078509 0.059609 0.99956
0.078947 0.060263 0.99951
0.079386 0.060921 0.99946
0.079825 0.061581 0.99941
0.080263 0.062246 0.99935
0.080702 0.062913 0.99929
0.08114 0.063584 0.99923
0.081579 0.064258 0.99917
0.082018 0.064935 0.9991
0.082456 0.065616 0.99903
0.082895 0.0663 0.99897
0.083333 0.066987 0.9989
0.083772 0.067678 0.99883
0.084211 0.068372 0.99876
0.084649 0.069069 0.99869
0.085088 0.069769 0.99862
0.085526 0.070473 0.99856
0.085965 0.07118 0.99849
0.086404 0.07189 0.99842
0.086842 0.072604 0.99836
0.087281 0.07332 0.99829
0.087719 0.07404 0.99823
0.088158 0.074763 0.99817
0.088596 0.07549 0.99811
0.089035 0.07622 0.99806
0.089474 0.076952 0.998
0.089912 0.077688 0.99795
0.090351 0.078428 0.99791
0.090789 0.07917 0.99786
0.091228 0.079916 0.99782
0.091667 0.080665 0.99779
0.092105 0.081417 0.99776
0.092544 0.082172 0.99773
0.092982 0.08293 0.9977
0.093421 0.083692 0.99768
0.09386 0.084457 0.99766
0.094298 0.085225 0.99765
0.094737 0.085996 0.99764
0.095175 0.08677 0.99764
0.095614 0.087547 0.99764
0.096053 0.088328 0.99764
0.096491 0.089111 0.99765
0.09693 0.089898 0.99766
0.097368 0.090688 0.99767
0.097807 0.091481 0.99769
0.098246 0.092277 0.99771
0.098684 0.093076 0.99774
0.099123 0.093878 0.99777
0.099561 0.094683 0.9978
0.1 0.095492 0.99783
0.10044 0.096303 0.99787
0.10088 0.097117 0.99791
0.10132 0.097935 0.99796
0.10175 0.098756 0.998
0.10219 0.099579 0.99805
0.10263 0.10041 0.9981
0.10307 0.10124 0.99815
0.10351 0.10207 0.99821
0.10395 0.1029 0.99826
0.10439 0.10374 0.99832
0.10482 0.10458 0.99837
0.10526 0.10543 0.99843
0.1057 0.10628 0.99849
0.10614 0.10713 0.99855
0.10658 0.10798 0.99861
0.10702 0.10884 0.99867
0.10746 0.1097 0.99872
0.10789 0.11056 0.99878
0.10833 0.11143 0.99884
0.10877 0.1123 0.9989
0.10921 0.11317 0.99895
0.10965 0.11404 0.99901
0.11009 0.11492 0.99907
0.11053 0.1158 0.99912
0.11096 0.11668 0.99917
0.1114 0.11757 0.99922
0.11184 0.11846 0.99927
0.11228 0.11935 0.99932
0.11272 0.12024 0.99937
0.11316 0.12114 0.99941
0.1136 0.12204 0.99945
0.11404 0.12295 0.99949
0.11447 0.12385 0.99953
0.11491 0.12476 0.99957
0.11535 0.12567 0.99961
0.11579 0.12659 0.99964
0.11623 0.12751 0.99967
0.11667 0.12843 0.9997
0.11711 0.12935 0.99973
0.11754 0.13028 0.99976
0.11798 0.13121 0.99978
0.11842 0.13214 0.9998
0.11886 0.13307 0.99982
0.1193 0.13401 0.99984
0.11974 0.13495 0.99986
0.12018 0.13589 0.99988
0.12061 0.13684 0.99989
0.12105 0.13779 0.99991
0.12149 0.13874 0.99992
0.12193 0.13969 0.99993
0.12237 0.14065 0.99994
0.12281 0.14161 0.99995
0.12325 0.14257 0.99996
0.12368 0.14354 0.99996
0.12412 0.1445 0.99997
0.12456 0.14547 0.99998
0.125 0.14645 0.99998
0.12544 0.14742 0.99998
0.12588 0.1484 0.99999
0.12632 0.14938 0.99999
0.12675 0.15037 0.99999
0.12719 0.15135 0.99999
0.12763 0.15234 1
0.12807 0.15333 1
0.12851 0.15433 1
0.12895 0.15532 1
0.12939 0.15632 1
0.12982 0.15732 1
0.13026 0.15833 1
0.1307 0.15934 1
0.13114 0.16035 1
0.13158 0.16136 1
0.13202 0.16237 1
0.13246 0.16339 1
0.13289 0.16441 1
0.13333 0.16543 1
0.13377 0.16646 1
0.13421 0.16749 1
0.13465 0.16852 1
0.13509 0.16955 1
0.13553 0.17059 1
0.13596 0.17162 1
0.1364 0.17266 1
0.13684 0.17371 1
0.13728 0.17475 1
0.13772 0.1758 1
0.13816 0.17685 1
0.1386 0.1779 1
0.13904 0.17896 1
0.13947 0.18002 1
0.13991 0.18108 0.99999
0.14035 0.18214 0.99999
0.14079 0.1832 0.99999
0.14123 0.18427 0.99999
0.14167 0.18534 0.99999
0.14211 0.18641 0.99999
0.14254 0.18749 0.99998
0.14298 0.18856 0.99998
0.14342 0.18964 0.99998
0.14386 0.19072 0.99997
0.1443 0.19181 0.99997
0.14474 0.19289 0.99996
0.14518 0.19398 0.99996
0.14561 0.19507 0.99995
0.14605 0.19617 0.99995
0.14649 0.19726 0.99994
0.14693 0.19836 0.99994
0.14737 0.19946 0.99993
0.14781 0.20056 0.99992
0.14825 0.20167 0.99992
0.14868 0.20277 0.99991
0.14912 0.20388 0.9999
0.14956 0.20499 0.99989
0.15 0.20611 0.99988
0.15044 0.20722 0.99988
0.15088 0.20834 0.99987
0.15132 0.20946 0.99986
0.15175 0.21058 0.99985
0.15219 0.21171 0.99984
0.15263 0.21284 0.99983
0.15307 0.21396 0.99982
0.15351 0.2151 0.99981
0.15395 0.21623 0.9998
0.15439 0.21736 0.99979
0.15482 0.2185 0.99979
0.15526 0.21964 0.99978
0.1557 0.22078 0.99977
0.15614 0.22193 0.99976
0.15658 0.22307 0.99975
0.15702 0.22422 0.99974
0.15746 0.22537 0.99974
0.15789 0.22653 0.99973
0.15833 0.22768 0.99972
0.15877 0.22884 0.99972
0.15921 0.23 0.99971
0.15965 0.23116 0.9997
0.16009 0.23232 0.9997
0.16053 0.23348 0.99969
0.16096 0.23465 0.99969
0.1614 0.23582 0.99969
0.16184 0.23699 0.99968
0.16228 0.23816 0.99968
0.16272 0.23934 0.99968
0.16316 0.24052 0.99968
0.1636 0.24169 0.99968
0.16404 0.24287 0.99968
0.16447 0.24406 0.99968
0.16491 0.24524 0.99968
0.16535 0.24643 0.99968
0.16579 0.24762 0.99968
0.16623 0.24881 0.99968
0.16667 0.25 0.99968
0.16711 0.25119 0.99969
0.16754 0.25239 0.99969
0.16798 0.25359 0.9997
0.16842 0.25479 0.9997
0.16886 0.25599 0.9997
0.1693 0.25719 0.99971
0.16974 0.2584 0.99972
0.17018 0.25961 0.99972
0.17061 0.26082 0.99973
0.17105 0.26203 0.99974
0.17149 0.26324 0.99974
0.17193 0.26445 0.99975
0.17237 0.26567 0.99976
0.17281 0.26689 0.99977
0.17325 0.26811 0.99977
0.17368 0.26933 0.99978
0.17412 0.27055 0.99979
0.17456 0.27178 0.9998
0.175 0.273 0.99981
0.17544 0.27423 0.99982
0.17588 0.27546 0.99982
0.17632 0.2767 0.99983
0.17675 0.27793 0.99984
0.17719 0.27916 0.99985
0.17763 0.2804 0.99986
0.17807 0.28164 0.99986
0.17851 0.28288 0.99987
0.17895 0.28412 0.99988
0.17939 0.28537 0.99989
0.17982 0.28661 0.99989
0.18026 0.28786 0.9999
0.1807 0.28911 0.99991
0.18114 0.29036 0.99991
0.18158 0.29161 0.99992
0.18202 0.29286 0.99993
0.18246 0.29412 0.99993
0.18289 0.29537 0.99994
0.18333 0.29663 0.99994
0.18377 0.29789 0.99995
0.18421 0.29915 0.99995
0.18465 0.30041 0.99996
0.18509 0.30168 0.99996
0.18553 0.30294 0.99997
0.18596 0.30421 0.99997
0.1864 0.30548 0.99997
0.18684 0.30675 0.99998
0.18728 0.30802 0.99998
0.18772 0.30929 0.99998
0.18816 0.31057 0.99998
0.1886 0.31185 0.99999
0.18904 0.31312 0.99999
0.18947 0.3144 0.99999
0.18991 0.31568 0.99999
0.19035 0.31696 0.99999
0.19079 0.31825 0.99999
0.19123 0.31953 0.99999
0.19167 0.32082 1
0.19211 0.3221 1
0.19254 0.32339 1
0.19298 0.32468 1
0.19342 0.32597 1
0.19386 0.32726 1
0.1943 0.32856 1
0.19474 0.32985 1
0.19518 0.33115 1
0.19561 0.33245 1
0.19605 0.33375 1
0.19649 0.33505 1
0.19693 0.33635 1
0.19737 0.33765 1
0.19781 0.33895 1
0.19825 0.34026 1
0.19868 0.34157 1
0.19912 0.34287 1
0.19956 0.34418 1
0.2 0.34549 1
0.20044 0.3468 1
0.20088 0.34811 1
0.20132 0.34943 1
0.20175 0.35074 1
0.20219 0.35206 1
0.20263 0.35337 1
0.20307 0.35469 1
0.20351 0.35601 1
0.20395 0.35733 1
0.20439 0.35865 1
0.20482 0.35998 1
0.20526 0.3613 1
0.2057 0.36262 1
0.20614 0.36395 1
0.20658 0.36527 1
0.20702 0.3666 1
0.20746 0.36793 1
0.20789 0.36926 1
0.20833 0.37059 1
0.20877 0.37192 1
0.20921 0.37325 1
0.20965 0.37459 0.99999
0.21009 0.37592 0.99999
0.21053 0.37726 0.99999
0.21096 0.37859 0.99999
0.2114 0.37993 0.99999
0.21184 0.38127 0.99999
0.21228 0.38261 0.99999
0.21272 0.38395 0.99999
0.21316 0.38529 0.99998
0.2136 0.38663 0.99998
0.21404 0.38797 0.99998
0.21447 0.38932 0.99998
0.21491 0.39066 0.99998
0.21535 0.392 0.99998
0.21579 0.39335 0.99997
0.21623 0.3947 0.99997
0.21667 0.39604 0.99997
0.21711 0.39739 0.99997
0.21754 0.39874 0.99996
0.21798 0.40009 0.99996
0.21842 0.40144 0.99996
0.21886 0.40279 0.99996
0.2193 0.40414 0.99995
0.21974 0.4055 0.99995
0.22018 0.40685 0.99995
0.22061 0.4082 0.99994
0.22105 0.40956 0.99994
0.22149 0.41092 0.99994
0.22193 0.41227 0.99994
0.22237 0.41363 0.99993
0.22281 0.41499 0.99993
0.22325 0.41634 0.99993
0.22368 0.4177 0.99993
0.22412 0.41906 0.99992
0.22456 0.42042 0.99992
0.225 0.42178 0.99992
0.22544 0.42314 0.99992
0.22588 0.42451 0.99991
0.22632 0.42587 0.99991
0.22675 0.42723 0.99991
0.22719 0.42859 0.99991
0.22763 0.42996 0.99991
0.22807 0.43132 0.99991
0.22851 0.43269 0.9999
0.22895 0.43405 0.9999
0.22939 0.43542 0.9999
0.22982 0.43679 0.9999
0.23026 0.43815 0.9999
0.2307 0.43952 0.9999
0.23114 0.44089 0.9999
0.23158 0.44226 0.9999
0.23202 0.44363 0.9999
0.23246 0.445 0.9999
0.23289 0.44637 0.9999
0.23333 0.44774 0.9999
0.23377 0.44911 0.9999
0.23421 0.45048 0.9999
0.23465 0.45185 0.9999
0.23509 0.45322 0.99991
0.23553 0.45459 0.99991
0.23596 0.45596 0.99991
0.2364 0.45734 0.99991
0.23684 0.45871 0.99991
0.23728 0.46008 0.99991
0.23772 0.46146 0.99991
0.23816 0.46283 0.99992
0.2386 0.46421 0.99992
0.23904 0.46558 0.99992
0.23947 0.46695 0.99992
0.23991 0.46833 0.99993
0.24035 0.4697 0.99993
0.24079 0.47108 0.99993
0.24123 0.47246 0.99993
0.24167 0.47383 0.99994
0.24211 0.47521 0.99994
0.24254 0.47658 0.99994
0.24298 0.47796 0.99994
0.24342 0.47934 0.99995
0.24386 0.48071 0.99995
0.2443 0.48209 0.99995
0.24474 0.48347 0.99995
0.24518 0.48485 0.99996
0.24561 0.48622 0.99996
0.24605 0.4876 0.99996
0.24649 0.48898 0.99996
0.24693 0.49036 0.99997
0.24737 0.49173 0.99997
0.24781 0.49311 0.99997
0.24825 0.49449 0.99997
0.24868 0.49587 0.99997
0.24912 0.49724 0.99998
0.24956 0.49862 0.99998
0.25 0.5 0.99998
0.25044 0.50138 0.99998
0.25088 0.50276 0.99998
0.25132 0.50413 0.99999
0.25175 0.50551 0.99999
0.25219 0.50689 0.99999
0.25263 0.50827 0.99999
0.25307 0.50964 0.99999
0.25351 0.51102 0.99999
0.25395 0.5124 0.99999
0.25439 0.51378 0.99999
0.25482 0.51515 0.99999
0.25526 0.51653 0.99999
0.2557 0.51791 1
0.25614 0.51929 1
0.25658 0.52066 1
0.25702 0.52204 1
0.25746 0.52342 1
0.25789 0.52479 1
0.25833 0.52617 1
0.25877 0.52754 1
0.25921 0.52892 1
0.25965 0.5303 1
0.26009 0.53167 1
0.26053 0.53305 1
0.26096 0.53442 1
0.2614 0.53579 1
0.26184 0.53717 1
0.26228 0.53854 1
0.26272 0.53992 1
0.26316 0.54129 1
0.2636 0.54266 1
0.26404 0.54404 1
0.26447 0.54541 1
0.26491 0.54678 1
0.26535 0.54815 1
0.26579 0.54952 1
0.26623 0.55089 1
0.26667 0.55226 1
0.26711 0.55363 1
0.26754 0.555 1
0.26798 0.55637 1
0.26842 0.55774 1
0.26886 0.55911 1
0.2693 0.56048 1
0.26974 0.56185 1
0.27018 0.56321 1
0.27061 0.56458 1
0.27105 0.56595 1
0.27149 0.56731 1
0.27193 0.56868 1
0.27237 0.57004 1
0.27281 0.57141 1
0.27325 0.57277 1
0.27368 0.57413 1
0.27412 0.57549 1
0.27456 0.57686 1
0.275 0.57822 1
0.27544 0.57958 1
0.27588 0.58094 1
0.27632 0.5823 1
0.27675 0.58366 1
0.27719 0.58501 1
0.27763 0.58637 1
0.27807 0.58773 1
0.27851 0.58908 1
0.27895 0.59044 0.99999
0.27939 0.5918 0.99999
0.27982 0.59315 0.99999
0.28026 0.5945 0.99999
0.2807 0.59586 0.99999
0.28114 0.59721 0.99999
0.28158 0.59856 0.99999
0.28202 0.59991 0.99999
0.28246 0.60126 0.99999
0.28289 0.60261 0.99999
0.28333 0.60396 0.99999
0.28377 0.6053 0.99999
0.28421 0.60665 0.99998
0.28465 0.608 0.99998
0.28509 0.60934 0.99998
0.28553 0.61068 0.99998
0.28596 0.61203 0.99998
0.2864 0.61337 0.99998
0.28684 0.61471 0.99998
0.28728 0.61605 0.99998
0.28772 0.61739 0.99997
0.28816 0.61873 0.99997
0.2886 0.62007 0.99997
0.28904 0.62141 0.99997
0.28947 0.62274 0.99997
0.28991 0.62408 0.99997
0.29035 0.62541 0.99997
0.29079 0.62675 0.99997
0.29123 0.62808 0.99996
0.29167 0.62941 0.99996
0.29211 0.63074 0.99996
0.29254 0.63207 0.99996
0.29298 0.6334 0.99996
0.29342 0.63473 0.99996
0.29386 0.63605 0.99996
0.2943 0.63738 0.99996
0.29474 0.6387 0.99996
0.29518 0.64002 0.99996
0.29561 0.64135 0.99996
0.29605 0.64267 0.99996
0.29649 0.64399 0.99995
0.29693 0.64531 0.99995
0.29737 0.64663 0.99995
0.29781 0.64794 0.99995
0.29825 0.64926 0.99995
0.29868 0.65057 0.99995
0.29912 0.65189 0.99995
0.29956 0.6532 0.99995
0.3 0.65451 0.99995
0.30044 0.65582 0.99995
0.30088 0.65713 0.99995
0.30132 0.65843 0.99995
0.30175 0.65974 0.99996
0.30219 0.66105 0.99996
0.30263 0.66235 0.99996
0.30307 0.66365 0.99996
0.30351 0.66495 0.99996
0.30395 0.66625 0.99996
0.30439 0.66755 0.99996
0.30482 0.66885 0.99996
0.30526 0.67015 0.99996
0.3057 0.67144 0.99996
0.30614 0.67274 0.99996
0.30658 0.67403 0.99996
0.30702 0.67532 0.99997
0.30746 0.67661 0.99997
0.30789 0.6779 0.99997
0.30833 0.67918 0.99997
0.30877 0.68047 0.99997
0.30921 0.68175 0.99997
0.30965 0.68304 0.99997
0.31009 0.68432 0.99997
0.31053 0.6856 0.99997
0.31096 0.68688 0.99998
0.3114 0.68815 0.99998
0.31184 0.68943 0.99998
0.31228 0.69071 0.99998
0.31272 0.69198 0.99998
0.31316 0.69325 0.99998
0.3136 0.69452 0.99998
0.31404 0.69579 0.99998
0.31447 0.69706 0.99999
0.31491 0.69832 0.99999
0.31535 0.69959 0.99999
0.31579 0.70085 0.99999
0.31623 0.70211 0.99999
0.31667 0.70337 0.99999
0.31711 0.70463 0.99999
0.31754 0.70588 0.99999
0.31798 0.70714 0.99999
0.31842 0.70839 0.99999
0.31886 0.70964 0.99999
0.3193 0.71089 0.99999
0.31974 0.71214 1
0.32018 0.71339 1
0.32061 0.71463 1
0.32105 0.71588 1
0.32149 0.71712 1
0.32193 0.71836 1
0.32237 0.7196 1
0.32281 0.72084 1
0.32325 0.72207 1
0.32368 0.7233 1
0.32412 0.72454 1
0.32456 0.72577 1
0.325 0.727 1
0.32544 0.72822 1
0.32588 0.72945 1
0.32632 0.73067 1
0.32675 0.73189 1
0.32719 0.73311 1
0.32763 0.73433 1
0.32807 0.73555 1
0.32851 0.73676 1
0.32895 0.73797 1
0.32939 0.73918 1
0.32982 0.74039 1
0.33026 0.7416 1
0.3307 0.74281 1
0.33114 0.74401 1
0.33158 0.74521 1
0.33202 0.74641 1
0.33246 0.74761 1
0.33289 0.74881 1
0.33333 0.75 1
0.33377 0.75119 1
0.33421 0.75238 1
0.33465 0.75357 1
0.33509 0.75476 1
0.33553 0.75594 1
0.33596 0.75713 1
0.3364 0.75831 1
0.33684 0.75948 1
0.33728 0.76066 1
0.33772 0.76184 1
0.33816 0.76301 1
0.3386 0.76418 1
0.33904 0.76535 1
0.33947 0.76652 1
0.33991 0.76768 1
0.34035 0.76884 1
0.34079 0.77 1
0.34123 0.77116 1
0.34167 0.77232 1
0.34211 0.77347 1
0.34254 0.77463 1
0.34298 0.77578 1
0.34342 0.77693 1
0.34386 0.77807 1
0.3443 0.77922 1
0.34474 0.78036 1
0.34518 0.7815 1
0.34561 0.78264 1
0.34605 0.78377 1
0.34649 0.7849 1
0.34693 0.78604 1
0.34737 0.78716 1
0.34781 0.78829 0.99999
0.34825 0.78942 0.99999
0.34868 0.79054 0.99999
0.34912 0.79166 0.99999
0.34956 0.79278 0.99999
0.35 0.79389 0.99999
0.35044 0.79501 0.99999
0.35088 0.79612 0.99999
0.35132 0.79723 0.99999
0.35175 0.79833 0.99999
0.35219 0.79944 0.99999
0.35263 0.80054 0.99999
0.35307 0.80164 0.99999
0.35351 0.80274 0.99999
0.35395 0.80383 0.99999
0.35439 0.80493 0.99999
0.35482 0.80602 0.99998
0.35526 0.80711 0.99998
0.3557 0.80819 0.99998
0.35614 0.80928 0.99998
0.35658 0.81036 0.99998
0.35702 0.81144 0.99998
0.35746 0.81251 0.99998
0.35789 0.81359 0.99998
0.35833 0.81466 0.99998
0.35877 0.81573 0.99998
0.35921 0.8168 0.99998
0.35965 0.81786 0.99998
0.36009 0.81892 0.99998
0.36053 0.81998 0.99998
0.36096 0.82104 0.99997
0.3614 0.8221 0.99997
0.36184 0.82315 0.99997
0.36228 0.8242 0.99997
0.36272 0.82525 0.99997
0.36316 0.82629 0.99997
0.3636 0.82734 0.99997
0.36404 0.82838 0.99997
0.36447 0.82941 0.99997
0.36491 0.83045 0.99997
0.36535 0.83148 0.99997
0.36579 0.83251 0.99997
0.36623 0.83354 0.99997
0.36667 0.83457 0.99997
0.36711 0.83559 0.99997
0.36754 0.83661 0.99997
0.36798 0.83763 0.99997
0.36842 0.83864 0.99997
0.36886 0.83965 0.99997
0.3693 0.84066 0.99997
0.36974 0.84167 0.99997
0.37018 0.84268 0.99997
0.37061 0.84368 0.99997
0.37105 0.84468 0.99997
0.37149 0.84567 0.99998
0.37193 0.84667 0.99998
0.37237 0.84766 0.99998
0.37281 0.84865 0.99998
0.37325 0.84963 0.99998
0.37368 0.85062 0.99998
0.37412 0.8516 0.99998
0.37456 0.85258 0.99998
0.375 0.85355 0.99998
0.37544 0.85453 0.99998
0.37588 0.8555 0.99998
0.37632 0.85646 0.99998
0.37675 0.85743 0.99998
0.37719 0.85839 0.99998
0.37763 0.85935 0.99998
0.37807 0.86031 0.99999
0.37851 0.86126 0.99999
0.37895 0.86221 0.99999
0.37939 0.86316 0.99999
0.37982 0.86411 0.99999
0.38026 0.86505 0.99999
0.3807 0.86599 0.99999
0.38114 0.86693 0.99999
0.38158 0.86786 0.99999
0.38202 0.86879 0.99999
0.38246 0.86972 0.99999
0.38289 0.87065 0.99999
0.38333 0.87157 0.99999
0.38377 0.87249 0.99999
0.38421 0.87341 0.99999
0.38465 0.87433 1
0.38509 0.87524 1
0.38553 0.87615 1
0.38596 0.87705 1
0.3864 0.87796 1
0.38684 0.87886 1
0.38728 0.87976 1
0.38772 0.88065 1
0.38816 0.88154 1
0.3886 0.88243 1
0.38904 0.88332 1
0.38947 0.8842 1
0.38991 0.88508 1
0.39035 0.88596 1
0.39079 0.88683 1
0.39123 0.8877 1
0.39167 0.88857 1
0.39211 0.88944 1
0.39254 0.8903 1
0.39298 0.89116 1
0.39342 0.89202 1
0.39386 0.89287 1
0.3943 0.89372 1
0.39474 0.89457 1
0.39518 0.89542 1
0.39561 0.89626 1
0.39605 0.8971 1
0.39649 0.89793 1
0.39693 0.89876 1
0.39737 0.89959 1
0.39781 0.90042 1
0.39825 0.90124 1
0.39868 0.90206 1
0.39912 0.90288 1
0.39956 0.9037 1
0.4 0.90451 1
0.40044 0.90532 1
0.40088 0.90612 1
0.40132 0.90692 1
0.40175 0.90772 1
0.40219 0.90852 1
0.40263 0.90931 1
0.40307 0.9101 1
0.40351 0.91089 1
0.40395 0.91167 1
0.40439 0.91245 1
0.40482 0.91323 1
0.40526 0.914 1
0.4057 0.91478 1
0.40614 0.91554 1
0.40658 0.91631 1
0.40702 0.91707 1
0.40746 0.91783 1
0.40789 0.91858 1
0.40833 0.91934 1
0.40877 0.92008 1
0.40921 0.92083 1
0.40965 0.92157 1
0.41009 0.92231 1
0.41053 0.92305 1
0.41096 0.92378 1
0.4114 0.92451 1
0.41184 0.92524 1
0.41228 0.92596 1
0.41272 0.92668 1
0.41316 0.9274 1
0.4136 0.92811 1
0.41404 0.92882 1
0.41447 0.92953 1
0.41491 0.93023 1
0.41535 0.93093 1
0.41579 0.93163 1
0.41623 0.93232 0.99999
0.41667 0.93301 0.99999
0.41711 0.9337 0.99999
0.41754 0.93438 0.99999
0.41798 0.93506 0.99999
0.41842 0.93574 0.99999
0.41886 0.93642 0.99999
0.4193 0.93709 0.99999
0.41974 0.93775 0.99999
0.42018 0.93842 0.99999
0.42061 0.93908 0.99999
0.42105 0.93974 0.99999
0.42149 0.94039 0.99999
0.42193 0.94104 0.99999
0.42237 0.94169 0.99999
0.42281 0.94233 0.99999
0.42325 0.94297 0.99999
0.42368 0.94361 0.99999
0.42412 0.94425 0.99998
0.42456 0.94488 0.99998
0.425 0.9455 0.99998
0.42544 0.94613 0.99998
0.42588 0.94675 0.99998
0.42632 0.94736 0.99998
0.42675 0.94798 0.99998
0.42719 0.94859 0.99998
0.42763 0.9492 0.99998
0.42807 0.9498 0.99998
0.42851 0.9504 0.99998
0.42895 0.951 0.99998
0.42939 0.95159 0.99998
0.42982 0.95218 0.99998
0.43026 0.95276 0.99998
0.4307 0.95335 0.99998
0.43114 0.95393 0.99998
0.43158 0.9545 0.99998
0.43202 0.95508 0.99998
0.43246 0.95564 0.99998
0.43289 0.95621 0.99998
0.43333 0.95677 0.99998
0.43377 0.95733 0.99998
0.43421 0.95789 0.99998
0.43465 0.95844 0.99998
0.43509 0.95899 0.99998
0.43553 0.95953 0.99998
0.43596 0.96007 0.99998
0.4364 0.96061 0.99998
0.43684 0.96114 0.99998
0.43728 0.96168 0.99998
0.43772 0.9622 0.99998
0.43816 0.96273 0.99998
0.4386 0.96325 0.99998
0.43904 0.96376 0.99998
0.43947 0.96428 0.99998
0.43991 0.96479 0.99998
0.44035 0.96529 0.99998
0.44079 0.9658 0.99998
0.44123 0.96629 0.99998
0.44167 0.96679 0.99998
0.44211 0.96728 0.99999
0.44254 0.96777 0.99999
0.44298 0.96826 0.99999
0.44342 0.96874 0.99999
0.44386 0.96921 0.99999
0.4443 0.96969 0.99999
0.44474 0.97016 0.99999
0.44518 0.97063 0.99999
0.44561 0.97109 0.99999
0.44605 0.97155 0.99999
0.44649 0.97201 0.99999
0.44693 0.97246 0.99999
0.44737 0.97291 0.99999
0.44781 0.97335 0.99999
0.44825 0.9738 0.99999
0.44868 0.97423 0.99999
0.44912 0.97467 0.99999
0.44956 0.9751 0.99999
0.45 0.97553 0.99999
0.45044 0.97595 1
0.45088 0.97637 1
0.45132 0.97679 1
0.45175 0.9772 1
0.45219 0.97761 1
0.45263 0.97802 1
0.45307 0.97842 1
0.45351 0.97882 1
0.45395 0.97921 1
0.45439 0.97961 1
0.45482 0.97999 1
0.45526 0.98038 1
0.4557 0.98076 1
0.45614 0.98113 1
0.45658 0.98151 1
0.45702 0.98188 1
0.45746 0.98224 1
0.45789 0.9826 1
0.45833 0.98296 1
0.45877 0.98332 1
0.45921 0.98367 1
0.45965 0.98402 1
0.46009 0.98436 1
0.46053 0.9847 1
0.46096 0.98504 1
0.4614 0.98537 1
0.46184 0.9857 1
0.46228 0.98602 1
0.46272 0.98635 1
0.46316 0.98666 1
0.4636 0.98698 1
0.46404 0.98729 1
0.46447 0.9876 1
0.46491 0.9879 1
0.46535 0.9882 1
0.46579 0.98849 1
0.46623 0.98879 1
0.46667 0.98907 1
0.46711 0.98936 1
0.46754 0.98964 1
0.46798 0.98992 1
0.46842 0.99019 1
0.46886 0.99046 1
0.4693 0.99073 1
0.46974 0.99099 1
0.47018 0.99125 1
0.47061 0.9915 1
0.47105 0.99175 1
0.47149 0.992 1
0.47193 0.99224 1
0.47237 0.99248 1
0.47281 0.99272 1
0.47325 0.99295 1
0.47368 0.99318 1
0.47412 0.99341 1
0.47456 0.99363 1
0.475 0.99384 1
0.47544 0.99406 1
0.47588 0.99427 1
0.47632 0.99447 1
0.47675 0.99468 1
0.47719 0.99488 1
0.47763 0.99507 1
0.47807 0.99526 1
0.47851 0.99545 1
0.47895 0.99563 1
0.47939 0.99581 1
0.47982 0.99599 1
0.48026 0.99616 1
0.4807 0.99633 1
0.48114 0.99649 1
0.48158 0.99665 1
0.48202 0.99681 1
0.48246 0.99697 1
0.48289 0.99712 1
0.48333 0.99726 1
0.48377 0.9974 0.99999
0.48421 0.99754 0.99999
0.48465 0.99768 0.99999
0.48509 0.99781 0.99999
0.48553 0.99793 0.99999
0.48596 0.99806 0.99999
0.4864 0.99818 0.99999
0.48684 0.99829 0.99999
0.48728 0.9984 0.99999
0.48772 0.99851 0.99999
0.48816 0.99862 0.99999
0.4886 0.99872 0.99999
0.48904 0.99881 0.99999
0.48947 0.99891 0.99999
0.48991 0.999 0.99999
0.49035 0.99908 0.99999
0.49079 0.99916 0.99999
0.49123 0.99924 0.99999
0.49167 0.99931 0.99999
0.49211 0.99938 0.99999
0.49254 0.99945 0.99998
0.49298 0.99951 0.99998
0.49342 0.99957 0.99998
0.49386 0.99963 0.99998
0.4943 0.99968 0.99998
0.49474 0.99973 0.99998
0.49518 0.99977 0.99998
0.49561 0.99981 0.99998
0.49605 0.99985 0.99998
0.49649 0.99988 0.99998
0.49693 0.99991 0.99998
0.49737 0.99993 0.99998
0.49781 0.99995 0.99998
0.49825 0.99997 0.99998
0.49868 0.99998 0.99998
0.49912 0.99999 0.99998
0.49956 1 0.99998
0.5 1 0.99998
0.50044 1 0.99998
0.50088 0.99999 0.99998
0.50132 0.99998 0.99998
0.50175 0.99997 0.99998
0.50219 0.99995 0.99998
0.50263 0.99993 0.99998
0.50307 0.99991 0.99998
0.50351 0.99988 0.99998
0.50395 0.99985 0.99998
0.50439 0.99981 0.99998
0.50482 0.99977 0.99998
0.50526 0.99973 0.99998
0.5057 0.99968 0.99998
0.50614 0.99963 0.99998
0.50658 0.99957 0.99998
0.50702 0.99951 0.99998
0.50746 0.99945 0.99998
0.50789 0.99938 0.99999
0.50833 0.99931 0.99999
0.50877 0.99924 0.99999
0.50921 0.99916 0.99999
0.50965 0.99908 0.99999
0.51009 0.999 0.99999
0.51053 0.99891 0.99999
0.51096 0.99881 0.99999
0.5114 0.99872 0.99999
0.51184 0.99862 0.99999
0.51228 0.99851 0.99999
0.51272 0.9984 0.99999
0.51316 0.99829 0.99999
0.5136 0.99818 0.99999
0.51404 0.99806 0.99999
0.51447 0.99793 0.99999
0.51491 0.99781 0.99999
0.51535 0.99768 0.99999
0.51579 0.99754 0.99999
0.51623 0.9974 0.99999
0.51667 0.99726 1
0.51711 0.99712 1
0.51754 0.99697 1
0.51798 0.99681 1
0.51842 0.99665 1
0.51886 0.99649 1
0.5193 0.99633 1
0.51974 0.99616 1
0.52018 0.99599 1
0.52061 0.99581 1
0.52105 0.99563 1
0.52149 0.99545 1
0.52193 0.99526 1
0.52237 0.99507 1
0.52281 0.99488 1
0.52325 0.99468 1
0.52368 0.99447 1
0.52412 0.99427 1
0.52456 0.99406 1
0.525 0.99384 1
0.52544 0.99363 1
0.52588 0.99341 1
0.52632 0.99318 1
0.52675 0.99295 1
0.52719 0.99272 1
0.52763 0.99248 1
0.52807 0.99224 1
0.52851 0.992 1
0.52895 0.99175 1
0.52939 0.9915 1
0.52982 0.99125 1
0.53026 0.99099 1
0.5307 0.99073 1
0.53114 0.99046 1
0.53158 0.99019 1
0.53202 0.98992 1
0.53246 0.98964 1
0.53289 0.98936 1
0.53333 0.98907 1
0.53377 0.98879 1
0.53421 0.98849 1
0.53465 0.9882 1
0.53509 0.9879 1
0.53553 0.9876 1
0.53596 0.98729 1
0.5364 0.98698 1
0.53684 0.98666 1
0.53728 0.98635 1
0.53772 0.98602 1
0.53816 0.9857 1
0.5386 0.98537 1
0.53904 0.98504 1
0.53947 0.9847 1
0.53991 0.98436 1
0.54035 0.98402 1
0.54079 0.98367 1
0.54123 0.98332 1
0.54167 0.98296 1
0.54211 0.9826 1
0.54254 0.98224 1
0.54298 0.98188 1
0.54342 0.98151 1
0.54386 0.98113 1
0.5443 0.98076 1
0.54474 0.98038 1
0.54518 0.97999 1
0.54561 0.97961 1
0.54605 0.97921 1
0.54649 0.97882 1
0.54693 0.97842 1
0.54737 0.97802 1
0.54781 0.97761 1
0.54825 0.9772 1
0.54868 0.97679 1
0.54912 0.97637 1
0.54956 0.97595 1
0.55 0.97553 0.99999
0.55044 0.9751 0.99999
0.55088 0.97467 0.99999
0.55132 0.97423 0.99999
0.55175 0.9738 0.99999
0.55219 0.97335 0.99999
0.55263 0.97291 0.99999
0.55307 0.97246 0.99999
0.55351 0.97201 0.99999
0.55395 0.97155 0.99999
0.55439 0.97109 0.99999
0.55482 0.97063 0.99999
0.55526 0.97016 0.99999
0.5557 0.96969 0.99999
0.55614 0.96921 0.99999
0.55658 0.96874 0.99999
0.55702 0.96826 0.99999
0.55746 0.96777 0.99999
0.55789 0.96728 0.99999
0.55833 0.96679 0.99998
0.55877 0.96629 0.99998
0.55921 0.9658 0.99998
0.55965 0.96529 0.99998
0.56009 0.96479 0.99998
0.56053 0.96428 0.99998
0.56096 0.96376 0.99998
0.5614 0.96325 0.99998
0.56184 0.96273 0.99998
0.56228 0.9622 0.99998
0.56272 0.96168 0.99998
0.56316 0.96114 0.99998
0.5636 0.96061 0.99998
0.56404 0.96007 0.99998
0.56447 0.95953 0.99998
0.56491 0.95899 0.99998
0.56535 0.95844 0.99998
0.56579 0.95789 0.99998
0.56623 0.95733 0.99998
0.56667 0.95677 0.99998
0.56711 0.95621 0.99998
0.56754 0.95564 0.99998
0.56798 0.95508 0.99998
0.56842 0.9545 0.99998
0.56886 0.95393 0.99998
0.5693 0.95335 0.99998
0.56974 0.95276 0.99998
0.57018 0.95218 0.99998
0.57061 0.95159 0.99998
0.57105 0.951 0.99998
0.57149 0.9504 0.99998
0.57193 0.9498 0.99998
0.57237 0.9492 0.99998
0.57281 0.94859 0.99998
0.57325 0.94798 0.99998
0.57368 0.94736 0.99998
0.57412 0.94675 0.99998
0.57456 0.94613 0.99998
0.575 0.9455 0.99998
0.57544 0.94488 0.99998
0.57588 0.94425 0.99998
0.57632 0.94361 0.99999
0.57675 0.94297 0.99999
0.57719 0.94233 0.99999
0.57763 0.94169 0.99999
0.57807 0.94104 0.99999
0.57851 0.94039 0.99999
0.57895 0.93974 0.99999
0.57939 0.93908 0.99999
0.57982 0.93842 0.99999
0.58026 0.93775 0.99999
0.5807 0.93709 0.99999
0.58114 0.93642 0.99999
0.58158 0.93574 0.99999
0.58202 0.93506 0.99999
0.58246 0.93438 0.99999
0.58289 0.9337 0.99999
0.58333 0.93301 0.99999
0.58377 0.93232 0.99999
0.58421 0.93163 1
0.58465 0.93093 1
0.58509 0.93023 1
0.58553 0.92953 1
0.58596 0.92882 1
0.5864 0.92811 1
0.58684 0.9274 1
0.58728 0.92668 1
0.58772 0.92596 1
0.58816 0.92524 1
0.5886 0.92451 1
0.58904 0.92378 1
0.58947 0.92305 1
0.58991 0.92231 1
0.59035 0.92157 1
0.59079 0.92083 1
0.59123 0.92008 1
0.59167 0.91934 1
0.59211 0.91858 1
0.59254 0.91783 1
0.59298 0.91707 1
0.59342 0.91631 1
0.59386 0.91554 1
0.5943 0.91478 1
0.59474 0.914 1
0.59518 0.91323 1
0.59561 0.91245 1
0.59605 0.91167 1
0.59649 0.91089 1
0.59693 0.9101 1
0.59737 0.90931 1
0.59781 0.90852 1
0.59825 0.90772 1
0.59868 0.90692 1
0.59912 0.90612 1
0.59956 0.90532 1
0.6 0.90451 1
0.60044 0.9037 1
0.60088 0.90288 1
0.60132 0.90206 1
0.60175 0.90124 1
0.60219 0.90042 1
0.60263 0.89959 1
0.60307 0.89876 1
0.60351 0.89793 1
0.60395 0.8971 1
0.60439 0.89626 1
0.60482 0.89542 1
0.60526 0.89457 1
0.6057 0.89372 1
0.60614 0.89287 1
0.60658 0.89202 1
0.60702 0.89116 1
0.60746 0.8903 1
0.60789 0.88944 1
0.60833 0.88857 1
0.60877 0.8877 1
0.60921 0.88683 1
0.60965 0.88596 1
0.61009 0.88508 1
0.61053 0.8842 1
0.61096 0.88332 1
0.6114 0.88243 1
0.61184 0.88154 1
0.61228 0.88065 1
0.61272 0.87976 1
0.61316 0.87886 1
0.6136 0.87796 1
0.61404 0.87705 1
0.61447 0.87615 1
0.61491 0.87524 1
0.61535 0.87433 1
0.61579 0.87341 0.99999
0.61623 0.87249 0.99999
0.61667 0.87157 0.99999
0.61711 0.87065 0.99999
0.61754 0.86972 0.99999
0.61798 0.86879 0.99999
0.61842 0.86786 0.99999
0.61886 0.86693 0.99999
0.6193 0.86599 0.99999
0.61974 0.86505 0.99999
0.62018 0.86411 0.99999
0.62061 0.86316 0.99999
0.62105 0.86221 0.99999
0.62149 0.86126 0.99999
0.62193 0.86031 0.99999
0.62237 0.85935 0.99998
0.62281 0.85839 0.99998
0.62325 0.85743 0.99998
0.62368 0.85646 0.99998
0.62412 0.8555 0.99998
0.62456 0.85453 0.99998
0.625 0.85355 0.99998
0.62544 0.85258 0.99998
0.62588 0.8516 0.99998
0.62632 0.85062 0.99998
0.62675 0.84963 0.99998
0.62719 0.84865 0.99998
0.62763 0.84766 0.99998
0.62807 0.84667 0.99998
0.62851 0.84567 0.99998
0.62895 0.84468 0.99997
0.62939 0.84368 0.99997
0.62982 0.84268 0.99997
0.63026 0.84167 0.99997
0.6307 0.84066 0.99997
0.63114 0.83965 0.99997
0.63158 0.83864 0.99997
0.63202 0.83763 0.99997
0.63246 0.83661 0.99997
0.63289 0.83559 0.99997
0.63333 0.83457 0.99997
0.63377 0.83354 0.99997
0.63421 0.83251 0.99997
0.63465 0.83148 0.99997
0.63509 0.83045 0.99997
0.63553 0.82941 0.99997
0.63596 0.82838 0.99997
0.6364 0.82734 0.99997
0.63684 0.82629 0.99997
0.63728 0.82525 0.99997
0.63772 0.8242 0.99997
0.63816 0.82315 0.99997
0.6386 0.8221 0.99997
0.63904 0.82104 0.99997
0.63947 0.81998 0.99998
0.63991 0.81892 0.99998
0.64035 0.81786 0.99998
0.64079 0.8168 0.99998
0.64123 0.81573 0.99998
0.64167 0.81466 0.99998
0.64211 0.81359 0.99998
0.64254 0.81251 0.99998
0.64298 0.81144 0.99998
0.64342 0.81036 0.99998
0.64386 0.80928 0.99998
0.6443 0.80819 0.99998
0.64474 0.80711 0.99998
0.64518 0.80602 0.99998
0.64561 0.80493 0.99999
0.64605 0.80383 0.99999
0.64649 0.80274 0.99999
0.64693 0.80164 0.99999
0.64737 0.80054 0.99999
0.64781 0.79944 0.99999
0.64825 0.79833 0.99999
0.64868 0.79723 0.99999
0.64912 0.79612 0.99999
0.64956 0.79501 0.99999
0.65 0.79389 0.99999
0.65044 0.79278 0.99999
0.65088 0.79166 0.99999
0.65132 0.79054 0.99999
0.65175 0.78942 0.99999
0.65219 0.78829 0.99999
0.65263 0.78716 1
0.65307 0.78604 1
0.65351 0.7849 1
0.65395 0.78377 1
0.65439 0.78264 1
0.65482 0.7815 1
0.65526 0.78036 1
0.6557 0.77922 1
0.65614 0.77807 1
0.65658 0.77693 1
0.65702 0.77578 1
0.65746 0.77463 1
0.65789 0.77347 1
0.65833 0.77232 1
0.65877 0.77116 1
0.65921 0.77 1
0.65965 0.76884 1
0.66009 0.76768 1
0.66053 0.76652 1
0.66096 0.76535 1
0.6614 0.76418 1
0.66184 0.76301 1
0.66228 0.76184 1
0.66272 0.76066 1
0.66316 0.75948 1
0.6636 0.75831 1
0.66404 0.75713 1
0.66447 0.75594 1
0.66491 0.75476 1
0.66535 0.75357 1
0.66579 0.75238 1
0.66623 0.75119 1
0.66667 0.75 1
0.66711 0.74881 1
0.66754 0.74761 1
0.66798 0.74641 1
0.66842 0.74521 1
0.66886 0.74401 1
0.6693 0.74281 1
0.66974 0.7416 1
0.67018 0.74039 1
0.67061 0.73918 1
0.67105 0.73797 1
0.67149 0.73676 1
0.67193 0.73555 1
0.67237 0.73433 1
0.67281 0.73311 1
0.67325 0.73189 1
0.67368 0.73067 1
0.67412 0.72945 1
0.67456 0.72822 1
0.675 0.727 1
0.67544 0.72577 1
0.67588 0.72454 1
0.67632 0.7233 1
0.67675 0.72207 1
0.67719 0.72084 1
0.67763 0.7196 1
0.67807 0.71836 1
0.67851 0.71712 1
0.67895 0.71588 1
0.67939 0.71463 1
0.67982 0.71339 1
0.68026 0.71214 1
0.6807 0.71089 0.99999
0.68114 0.70964 0.99999
0.68158 0.70839 0.99999
0.68202 0.70714 0.99999
0.68246 0.70588 0.99999
0.68289 0.70463 0.99999
0.68333 0.70337 0.99999
0.68377 0.70211 0.99999
0.68421 0.70085 0.99999
0.68465 0.69959 0.99999
0.68509 0.69832 0.99999
0.68553 0.69706 0.99999
0.68596 0.69579 0.99998
0.6864 0.69452 0.99998
0.68684 0.69325 0.99998
0.68728 0.69198 0.99998
0.68772 0.69071 0.99998
0.68816 0.68943 0.99998
0.6886 0.68815 0.99998
0.68904 0.68688 0.99998
0.68947 0.6856 0.99997
0.68991 0.68432 0.99997
0.69035 0.68304 0.99997
0.69079 0.68175 0.99997
0.69123 0.68047 0.99997
0.69167 0.67918 0.99997
0.69211 0.6779 0.99997
0.69254 0.67661 0.99997
0.69298 0.67532 0.99997
0.69342 0.67403 0.99996
0.69386 0.67274 0.99996
0.6943 0.67144 0.99996
0.69474 0.67015 0.99996
0.69518 0.66885 0.99996
0.69561 0.66755 0.99996
0.69605 0.66625 0.99996
0.69649 0.66495 0.99996
0.69693 0.66365 0.99996
0.69737 0.66235 0.99996
0.69781 0.66105 0.99996
0.69825 0.65974 0.99996
0.69868 0.65843 0.99995
0.69912 0.65713 0.99995
0.69956 0.65582 0.99995
0.7 0.65451 0.99995
0.70044 0.6532 0.99995
0.70088 0.65189 0.99995
0.70132 0.65057 0.99995
0.70175 0.64926 0.99995
0.70219 0.64794 0.99995
0.70263 0.64663 0.99995
0.70307 0.64531 0.99995
0.70351 0.64399 0.99995
0.70395 0.64267 0.99996
0.70439 0.64135 0.99996
0.70482 0.64002 0.99996
0.70526 0.6387 0.99996
0.7057 0.63738 0.99996
0.70614 0.63605 0.99996
0.70658 0.63473 0.99996
0.70702 0.6334 0.99996
0.70746 0.63207 0.99996
0.70789 0.63074 0.99996
0.70833 0.62941 0.99996
0.70877 0.62808 0.99996
0.70921 0.62675 0.99997
0.70965 0.62541 0.99997
0.71009 0.62408 0.99997
0.71053 0.62274 0.99997
0.71096 0.62141 0.99997
0.7114 0.62007 0.99997
0.71184 0.61873 0.99997
0.71228 0.61739 0.99997
0.71272 0.61605 0.99998
0.71316 0.61471 0.99998
0.7136 0.61337 0.99998
0.71404 0.61203 0.99998
0.71447 0.61068 0.99998
0.71491 0.60934 0.99998
0.71535 0.608 0.99998
0.71579 0.60665 0.99998
0.71623 0.6053 0.99999
0.71667 0.60396 0.99999
0.71711 0.60261 0.99999
0.71754 0.60126 0.99999
0.71798 0.59991 0.99999
0.71842 0.59856 0.99999
0.71886 0.59721 0.99999
0.7193 0.59586 0.99999
0.71974 0.5945 0.99999
0.72018 0.59315 0.99999
0.72061 0.5918 0.99999
0.72105 0.59044 0.99999
0.72149 0.58908 1
0.72193 0.58773 1
0.72237 0.58637 1
0.72281 0.58501 1
0.72325 0.58366 1
0.72368 0.5823 1
0.72412 0.58094 1
0.72456 0.57958 1
0.725 0.57822 1
0.72544 0.57686 1
0.72588 0.57549 1
0.72632 0.57413 1
0.72675 0.57277 1
0.72719 0.57141 1
0.72763 0.57004 1
0.72807 0.56868 1
0.72851 0.56731 1
0.72895 0.56595 1
0.72939 0.56458 1
0.72982 0.56321 1
0.73026 0.56185 1
0.7307 0.56048 1
0.73114 0.55911 1
0.73158 0.55774 1
0.73202 0.55637 1
0.73246 0.555 1
0.73289 0.55363 1
0.73333 0.55226 1
0.73377 0.55089 1
0.73421 0.54952 1
0.73465 0.54815 1
0.73509 0.54678 1
0.73553 0.54541 1
0.73596 0.54404 1
0.7364 0.54266 1
0.73684 0.54129 1
0.73728 0.53992 1
0.73772 0.53854 1
0.73816 0.53717 1
0.7386 0.53579 1
0.73904 0.53442 1
0.73947 0.53305 1
0.73991 0.53167 1
0.74035 0.5303 1
0.74079 0.52892 1
0.74123 0.52754 1
0.74167 0.52617 1
0.74211 0.52479 1
0.74254 0.52342 1
0.74298 0.52204 1
0.74342 0.52066 1
0.74386 0.51929 1
0.7443 0.51791 1
0.74474 0.51653 0.99999
0.74518 0.51515 0.99999
0.74561 0.51378 0.99999
0.74605 0.5124 0.99999
0.74649 0.51102 0.99999
0.74693 0.50964 0.99999
0.74737 0.50827 0.99999
0.74781 0.50689 0.99999
0.74825 0.50551 0.99999
0.74868 0.50413 0.99999
0.74912 0.50276 0.99998
0.74956 0.50138 0.99998
0.75 0.5 0.99998
0.75044 0.49862 0.99998
0.75088 0.49724 0.99998
0.75132 0.49587 0.99997
0.75175 0.49449 0.99997
0.75219 0.49311 0.99997
0.75263 0.49173 0.99997
0.75307 0.49036 0.99997
0.75351 0.48898 0.99996
0.75395 0.4876 0.99996
0.75439 0.48622 0.99996
0.75482 0.48485 0.99996
0.75526 0.48347 0.99995
0.7557 0.48209 0.99995
0.75614 0.48071 0.99995
0.75658 0.47934 0.99995
0.75702 0.47796 0.99994
0.75746 0.47658 0.99994
0.75789 0.47521 0.99994
0.75833 0.47383 0.99994
0.75877 0.47246 0.99993
0.75921 0.47108 0.99993
0.75965 0.4697 0.99993
0.76009 0.46833 0.99993
0.76053 0.46695 0.99992
0.76096 0.46558 0.99992
0.7614 0.46421 0.99992
0.76184 0.46283 0.99992
0.76228 0.46146 0.99991
0.76272 0.46008 0.99991
0.76316 0.45871 0.99991
0.7636 0.45734 0.99991
0.76404 0.45596 0.99991
0.76447 0.45459 0.99991
0.76491 0.45322 0.99991
0.76535 0.45185 0.9999
0.76579 0.45048 0.9999
0.76623 0.44911 0.9999
0.76667 0.44774 0.9999
0.76711 0.44637 0.9999
0.76754 0.445 0.9999
0.76798 0.44363 0.9999
0.76842 0.44226 0.9999
0.76886 0.44089 0.9999
0.7693 0.43952 0.9999
0.76974 0.43815 0.9999
0.77018 0.43679 0.9999
0.77061 0.43542 0.9999
0.77105 0.43405 0.9999
0.77149 0.43269 0.9999
0.77193 0.43132 0.99991
0.77237 0.42996 0.99991
0.77281 0.42859 0.99991
0.77325 0.42723 0.99991
0.77368 0.42587 0.99991
0.77412 0.42451 0.99991
0.77456 0.42314 0.99992
0.775 0.42178 0.99992
0.77544 0.42042 0.99992
0.77588 0.41906 0.99992
0.77632 0.4177 0.99993
0.77675 0.41634 0.99993
0.77719 0.41499 0.99993
0.77763 0.41363 0.99993
0.77807 0.41227 0.99994
0.77851 0.41092 0.99994
0.77895 0.40956 0.99994
0.77939 0.4082 0.99994
0.77982 0.40685 0.99995
0.78026 0.4055 0.99995
0.7807 0.40414 0.99995
0.78114 0.40279 0.99996
0.78158 0.40144 0.99996
0.78202 0.40009 0.99996
0.78246 0.39874 0.99996
0.78289 0.39739 0.99997
0.78333 0.39604 0.99997
0.78377 0.3947 0.99997
0.78421 0.39335 0.99997
0.78465 0.392 0.99998
0.78509 0.39066 0.99998
0.78553 0.38932 0.99998
0.78596 0.38797 0.99998
0.7864 0.38663 0.99998
0.78684 0.38529 0.99998
0.78728 0.38395 0.99999
0.78772 0.38261 0.99999
0.78816 0.38127 0.99999
0.7886 0.37993 0.99999
0.78904 0.37859 0.99999
0.78947 0.37726 0.99999
0.78991 0.37592 0.99999
0.79035 0.37459 0.99999
0.79079 0.37325 1
0.79123 0.37192 1
0.79167 0.37059 1
0.79211 0.36926 1
0.79254 0.36793 1
0.79298 0.3666 1
0.79342 0.36527 1
0.79386 0.36395 1
0.7943 0.36262 1
0.79474 0.3613 1
0.79518 0.35998 1
0.79561 0.35865 1
0.79605 0.35733 1
0.79649 0.35601 1
0.79693 0.35469 1
0.79737 0.35337 1
0.79781 0.35206 1
0.79825 0.35074 1
0.79868 0.34943 1
0.79912 0.34811 1
0.79956 0.3468 1
0.8 0.34549 1
0.80044 0.34418 1
0.80088 0.34287 1
0.80132 0.34157 1
0.80175 0.34026 1
0.80219 0.33895 1
0.80263 0.33765 1
0.80307 0.33635 1
0.80351 0.33505 1
0.80395 0.33375 1
0.80439 0.33245 1
0.80482 0.33115 1
0.80526 0.32985 1
0.8057 0.32856 1
0.80614 0.32726 1
0.80658 0.32597 1
0.80702 0.32468 1
0.80746 0.32339 1
0.80789 0.3221 1
0.80833 0.32082 1
0.80877 0.31953 0.99999
0.80921 0.31825 0.99999
0.80965 0.31696 0.99999
0.81009 0.31568 0.99999
0.81053 0.3144 0.99999
0.81096 0.31312 0.99999
0.8114 0.31185 0.99999
0.81184 0.31057 0.99998
0.81228 0.30929 0.99998
0.81272 0.30802 0.99998
0.81316 0.30675 0.99998
0.8136 0.30548 0.99997
0.81404 0.30421 0.99997
0.81447 0.30294 0.99997
0.81491 0.30168 0.99996
0.81535 0.30041 0.99996
0.81579 0.29915 0.99995
0.81623 0.29789 0.99995
0.81667 0.29663 0.99994
0.81711 0.29537 0.99994
0.81754 0.29412 0.99993
0.81798 0.29286 0.99993
0.81842 0.29161 0.99992
0.81886 0.29036 0.99991
0.8193 0.28911 0.99991
0.81974 0.28786 0.9999
0.82018 0.28661 0.99989
0.82061 0.28537 0.99989
0.82105 0.28412 0.99988
0.82149 0.28288 0.99987
0.82193 0.28164 0.99986
0.82237 0.2804 0.99986
0.82281 0.27916 0.99985
0.82325 0.27793 0.99984
0.82368 0.2767 0.99983
0.82412 0.27546 0.99982
0.82456 0.27423 0.99982
0.825 0.273 0.99981
0.82544 0.27178 0.9998
0.82588 0.27055 0.99979
0.82632 0.26933 0.99978
0.82675 0.26811 0.99977
0.82719 0.26689 0.99977
0.82763 0.26567 0.99976
0.82807 0.26445 0.99975
0.82851 0.26324 0.99974
0.82895 0.26203 0.99974
0.82939 0.26082 0.99973
0.82982 0.25961 0.99972
0.83026 0.2584 0.99972
0.8307 0.25719 0.99971
0.83114 0.25599 0.9997
0.83158 0.25479 0.9997
0.83202 0.25359 0.9997
0.83246 0.25239 0.99969
0.83289 0.25119 0.99969
0.83333 0.25 0.99968
0.83377 0.24881 0.99968
0.83421 0.24762 0.99968
0.83465 0.24643 0.99968
0.83509 0.24524 0.99968
0.83553 0.24406 0.99968
0.83596 0.24287 0.99968
0.8364 0.24169 0.99968
0.83684 0.24052 0.99968
0.83728 0.23934 0.99968
0.83772 0.23816 0.99968
0.83816 0.23699 0.99968
0.8386 0.23582 0.99969
0.83904 0.23465 0.99969
0.83947 0.23348 0.99969
0.83991 0.23232 0.9997
0.84035 0.23116 0.9997
0.84079 0.23 0.99971
0.84123 0.22884 0.99972
0.84167 0.22768 0.99972
0.84211 0.22653 0.99973
0.84254 0.22537 0.99974
0.84298 0.22422 0.99974
0.84342 0.22307 0.99975
0.84386 0.22193 0.99976
0.8443 0.22078 0.99977
0.84474 0.21964 0.99978
0.84518 0.2185 0.99979
0.84561 0.21736 0.99979
0.84605 0.21623 0.9998
0.84649 0.2151 0.99981
0.84693 0.21396 0.99982
0.84737 0.21284 0.99983
0.84781 0.21171 0.99984
0.84825 0.21058 0.99985
0.84868 0.20946 0.99986
0.84912 0.20834 0.99987
0.84956 0.20722 0.99988
0.85 0.20611 0.99988
0.85044 0.20499 0.99989
0.85088 0.20388 0.9999
0.85132 0.20277 0.99991
0.85175 0.20167 0.99992
0.85219 0.20056 0.99992
0.85263 0.19946 0.99993
0.85307 0.19836 0.99994
0.85351 0.19726 0.99994
0.85395 0.19617 0.99995
0.85439 0.19507 0.99995
0.85482 0.19398 0.99996
0.85526 0.19289 0.99996
0.8557 0.19181 0.99997
0.85614 0.19072 0.99997
0.85658 0.18964 0.99998
0.85702 0.18856 0.99998
0.85746 0.18749 0.99998
0.85789 0.18641 0.99999
0.85833 0.18534 0.99999
0.85877 0.18427 0.99999
0.85921 0.1832 0.99999
0.85965 0.18214 0.99999
0.86009 0.18108 0.99999
0.86053 0.18002 1
0.86096 0.17896 1
0.8614 0.1779 1
0.86184 0.17685 1
0.86228 0.1758 1
0.86272 0.17475 1
0.86316 0.17371 1
0.8636 0.17266 1
0.86404 0.17162 1
0.86447 0.17059 1
0.86491 0.16955 1
0.86535 0.16852 1
0.86579 0.16749 1
0.86623 0.16646 1
0.86667 0.16543 1
0.86711 0.16441 1
0.86754 0.16339 1
0.86798 0.16237 1
0.86842 0.16136 1
0.86886 0.16035 1
0.8693 0.15934 1
0.86974 0.15833 1
0.87018 0.15732 1
0.87061 0.15632 1
0.87105 0.15532 1
0.87149 0.15433 1
0.87193 0.15333 1
0.87237 0.15234 1
0.87281 0.15135 0.99999
0.87325 0.15037 0.99999
0.87368 0.14938 0.99999
0.87412 0.1484 0.99999
0.87456 0.14742 0.99998
0.875 0.14645 0.99998
0.87544 0.14547 0.99998
0.87588 0.1445 0.99997
0.87632 0.14354 0.99996
0.87675 0.14257 0.99996
0.87719 0.14161 0.99995
0.87763 0.14065 0.99994
0.87807 0.13969 0.99993
0.87851 0.13874 0.99992
0.87895 0.13779 0.99991
0.87939 0.13684 0.99989
0.87982 0.13589 0.99988
0.88026 0.13495 0.99986
0.8807 0.13401 0.99984
0.88114 0.13307 0.99982
0.88158 0.13214 0.9998
0.88202 0.13121 0.99978
0.88246 0.13028 0.99976
0.88289 0.12935 0.99973
0.88333 0.12843 0.9997
0.88377 0.12751 0.99967
0.88421 0.12659 0.99964
0.88465 0.12567 0.99961
0.88509 0.12476 0.99957
0.88553 0.12385 0.99953
0.88596 0.12295 0.99949
0.8864 0.12204 0.99945
0.88684 0.12114 0.99941
0.88728 0.12024 0.99937
0.88772 0.11935 0.99932
0.88816 0.11846 0.99927
0.8886 0.11757 0.99922
0.88904 0.11668 0.99917
0.88947 0.1158 0.99912
0.88991 0.11492 0.99907
0.89035 0.11404 0.99901
0.89079 0.11317 0.99895
0.89123 0.1123 0.9989
0.89167 0.11143 0.99884
0.89211 0.11056 0.99878
0.89254 0.1097 0.99872
0.89298 0.10884 0.99867
0.89342 0.10798 0.99861
0.89386 0.10713 0.99855
0.8943 0.10628 0.99849
0.89474 0.10543 0.99843
0.89518 0.10458 0.99837
0.89561 0.10374 0.99832
0.89605 0.1029 0.99826
0.89649 0.10207 0.99821
0.89693 0.10124 0.99815
0.89737 0.10041 0.9981
0.89781 0.099579 0.99805
0.89825 0.098756 0.998
0.89868 0.097935 0.99796
0.89912 0.097117 0.99791
0.89956 0.096303 0.99787
0.9 0.095492 0.99783


==> figures/fig2poly.txt <==
-0.0087719 0.00075924 0.1078 0.004224
-0.0086257 0.00073415 0.10441 0.004224
-0.0084795 0.00070948 0.10107 0.004224
-0.0083333 0.00068523 0.097769 0.004224
-0.0081871 0.00066141 0.094519 0.004224
-0.0080409 0.000638 0.091315 0.004224
-0.0078947 0.00061502 0.08816 0.004224
-0.0077485 0.00059245 0.085053 0.004224
-0.0076023 0.00057031 0.081994 0.004224
-0.0074561 0.00054859 0.078985 0.004224
-0.0073099 0.00052729 0.076026 0.004224
-0.0071637 0.00050641 0.073117 0.004224
-0.0070175 0.00048596 0.070259 0.004224
-0.0068713 0.00046592 0.067452 0.004224
-0.0067251 0.00044631 0.064697 0.004224
-0.0065789 0.00042712 0.061994 0.004224
-0.0064327 0.00040835 0.059344 0.004224
-0.0062865 0.00039 0.056746 0.004224
-0.0061404 0.00037208 0.054203 0.004224
-0.0059942 0.00035457 0.051713 0.004224
-0.005848 0.00033749 0.049277 0.004224
-0.0057018 0.00032083 0.046896 0.0042055
-0.0055556 0.00030459 0.044571 0.0039926
-0.0054094 0.00028877 0.0423 0.0037852
-0.0052632 0.00027337 0.040086 0.0035834
-0.005117 0.0002584 0.037928 0.0033871
-0.0049708 0.00024384 0.035826 0.0031963
-0.0048246 0.00022971 0.033782 0.003011
-0.0046784 0.000216 0.031795 0.0028313
-0.0045322 0.00020271 0.029865 0.0026571
-0.004386 0.00018985 0.027994 0.0024885
-0.0042398 0.0001774 0.02618 0.0023253
-0.0040936 0.00016538 0.024426 0.0021677
-0.0039474 0.00015378 0.02273 0.0020157
-0.0038012 0.0001426 0.021093 0.0018691
-0.003655 0.00013184 0.019516 0.0017281
-0.0035088 0.0001215 0.017998 0.0015926
-0.0033626 0.00011159 0.016541 0.0014627
-0.0032164 0.0001021 0.015143 0.0013382
-0.0030702 9.3028e-05 0.013806 0.0012193
-0.002924 8.4379e-05 0.01253 0.001106
-0.0027778 7.6152e-05 0.011314 0.00099815
-0.0026316 6.8348e-05 0.01016 0.00089584
-0.0024854 6.0964e-05 0.009067 0.00079907
-0.0023392 5.4003e-05 0.0080355 0.00070783
-0.002193 4.7464e-05 0.0070655 0.00062211
-0.0020468 4.1346e-05 0.0061574 0.00054193
-0.0019006 3.5651e-05 0.0053112 0.00046728
-0.0017544 3.0377e-05 0.0045271 0.00039815
-0.0016082 2.5525e-05 0.0038053 0.00033456
-0.001462 2.1095e-05 0.0031458 0.0002765
-0.0013158 1.7087e-05 0.0025488 0.00022396
-0.0011696 1.3501e-05 0.0020143 0.00017696
-0.0010234 1.0337e-05 0.0015425 0.00013548
-0.00087719 7.5943e-06 0.0011335 9.9538e-05
-0.00073099 5.2738e-06 0.00078728 6.9124e-05
-0.0005848 3.3753e-06 0.00050392 4.4239e-05
-0.0004386 1.8986e-06 0.00028349 2.4885e-05
-0.0002924 8.4382e-07 0.000126 1.106e-05
-0.0001462 2.1095e-07 3.1502e-05 2.765e-06
0 0 NaN 0
0.0001462 2.1095e-07 3.1502e-05 2.765e-06
0.0002924 8.4382e-07 0.000126 1.106e-05
0.0004386 1.8986e-06 0.00028349 2.4885e-05
0.0005848 3.3753e-06 0.00050392 4.4239e-05
0.00073099 5.2738e-06 0.00078728 6.9124e-05
0.00087719 7.5943e-06 0.0011335 9.9538e-05
0.0010234 1.0337e-05 0.0015425 0.00013548
0.0011696 1.3501e-05 0.0020143 0.00017696
0.0013158 1.7087e-05 0.0025488 0.00022396
0.001462 2.1095e-05 0.0031458 0.0002765
0.0016082 2.5525e-05 0.0038053 0.00033456
0.0017544 3.0377e-05 0.0045271 0.00039815
0.0019006 3.5651e-05 0.0053112 0.00046728
0.0020468 4.1346e-05 0.0061574 0.00054193
0.002193 4.7464e-05 0.0070655 0.00062211
0.0023392 5.4003e-05 0.0080355 0.00070783
0.0024854 6.0964e-05 0.009067 0.00079907
0.0026316 6.8348e-05 0.01016 0.00089584
0.0027778 7.6152e-05 0.011314 0.00099815
0.002924 8.4379e-05 0.01253 0.001106
0.0030702 9.3028e-05 0.013806 0.0012193
0.0032164 0.0001021 0.015143 0.0013382
0.0033626 0.00011159 0.016541 0.0014627
0.0035088 0.0001215 0.017998 0.0015926
0.003655 0.00013184 0.019516 0.0017281
0.0038012 0.0001426 0.021093 0.0018691
0.0039474 0.00015378 0.02273 0.0020157
0.0040936 0.00016538 0.024426 0.0021677
0.0042398 0.0001774 0.02618 0.0023253
0.004386 0.00018985 0.027994 0.0024885
0.0045322 0.00020271 0.029865 0.0026571
0.0046784 0.000216 0.031795 0.0028313
0.0048246 0.00022971 0.033782 0.003011
0.0049708 0.00024384 0.035826 0.0031963
0.005117 0.0002584 0.037928 0.0033871
0.0052632 0.00027337 0.040086 0.0035834
0.0054094 0.00028877 0.0423 0.0037852
0.0055556 0.00030459 0.044571 0.0039926
0.0057018 0.00032083 0.046896 0.0042055
0.005848 0.00033749 0.049277 0.004224
0.0059942 0.00035457 0.051713 0.004224
0.0061404 0.00037208 0.054203 0.004224
0.0062865 0.00039 0.056746 0.004224
0.0064327 0.00040835 0.059344 0.004224
0.0065789 0.00042712 0.061994 0.004224
0.0067251 0.00044631 0.064697 0.004224
0.0068713 0.00046592 0.067452 0.004224
0.0070175 0.00048596 0.070259 0.004224
0.0071637 0.00050641 0.073117 0.004224
0.0073099 0.00052729 0.076026 0.004224
0.0074561 0.00054859 0.078985 0.004224
0.0076023 0.00057031 0.081994 0.004224
0.0077485 0.00059245 0.085053 0.004224
0.0078947 0.00061502 0.08816 0.004224
0.0080409 0.000638 0.091315 0.004224
0.0081871 0.00066141 0.094519 0.004224
0.0083333 0.00068523 0.097769 0.004224
0.0084795 0.00070948 0.10107 0.004224
0.0086257 0.00073415 0.10441 0.004224
0.0087719 0.00075924 0.1078 0.004224


==> figures/figqlb.txt <==
0 0.004224 0.004224
0.001087 0.004224 0.004224
0.0021739 0.004224 0.004224
0.0032609 0.004224 0.004224
0.0043478 0.004224 0.004224
0.0054348 0.004224 0.004224
0.0065217 0.004224 0.004224
0.0076087 0.004224 0.004224
0.0086957 0.004224 0.004224
0.0097826 0.004224 0.004224
0.01087 0.004224 0.004224
0.011957 0.004224 0.004224
0.013043 0.004224 0.004224
0.01413 0.004224 0.004224
0.015217 0.004224 0.004224
0.016304 0.004224 0.004224
0.017391 0.004224 0.004224
0.018478 0.004224 0.004224
0.019565 0.004224 0.004224
0.020652 0.004224 0.004224
0.021739 0.004224 0.004224
0.022826 0.004224 0.004224
0.023913 0.004224 0.004224
0.025 0.004224 0.004224
0.026087 0.004224 0.004224
0.027174 0.004224 0.004224
0.028261 0.004224 0.004224
0.029348 0.004224 0.004224
0.030435 0.004224 0.004224
0.031522 0.004224 0.004224
0.032609 0.004224 0.004224
0.033696 0.004224 0.004224
0.034783 0.004224 0.004224
0.03587 0.004224 0.004224
0.036957 0.004224 0.004224
0.038043 0.004224 0.004224
0.03913 0.004224 0.004224
0.040217 0.004224 0.004224
0.041304 0.004224 0.004224
0.042391 0.004224 0.004224
0.043478 0.004224 0.004224
0.044565 0.004224 0.004224
0.045652 0.004224 0.004224
0.046739 0.004224 0.004224
0.047826 0.004224 0.004224
0.048913 0.004224 0.004224
0.05 0.004224 0.004224
0.051087 0.004224 0.004224
0.052174 0.004224 0.004224
0.053261 0.004224 0.004224
0.054348 0.004224 0.004224
0.055435 0.004224 0.004224
0.056522 0.004224 0.004224
0.057609 0.004224 0.004224
0.058696 0.004224 0.004224
0.059783 0.004224 0.004224
0.06087 0.004224 0.004224
0.061957 0.004224 0.004224
0.063043 0.004224 0.004224
0.06413 0.004224 0.004224
0.065217 0.004224 0.004224
0.066304 0.004224 0.004224
0.067391 0.004224 0.004224
0.068478 0.004224 0.004224
0.069565 0.004224 0.004224
0.070652 0.004224 0.004224
0.071739 0.004224 0.004224
0.072826 0.004224 0.004224
0.073913 0.004224 0.004224
0.075 0.004224 0.004224
0.076087 0.004224 0.004224
0.077174 0.004224 0.004224
0.078261 0.004224 0.004224
0.079348 0.004224 0.004224
0.080435 0.004224 0.004224
0.081522 0.004224 0.004224
0.082609 0.004224 0.004224
0.083696 0.004224 0.004224
0.084783 0.004224 0.004224
0.08587 0.004224 0.004224
0.086957 0.004224 0.004224
0.088043 0.004224 0.004224
0.08913 0.004224 0.004224
0.090217 0.004224 0.004224
0.091304 0.0039864 0.004224
0.092391 0.0036856 0.004224
0.093478 0.0033967 0.004224
0.094565 0.0031195 0.004224
0.095652 0.0028542 0.004224
0.096739 0.0026006 0.004224
0.097826 0.0023588 0.004224
0.098913 0.0021288 0.004224
0.1 0.0019106 0.004224
0.10109 0.0017042 0.004224
0.10217 0.0015096 0.004224
0.10326 0.0013268 0.004224
0.10435 0.0011558 0.004224
0.10543 0.0009966 0.004224
0.10652 0.00084917 0.004224
0.10761 0.00071354 0.004224
0.1087 0.0005897 0.004224
0.10978 0.00047766 0.004224
0.11087 0.00037741 0.004224
0.11196 0.00028895 0.004224
0.11304 0.00021229 0.004224
0.11413 0.00014743 0.004224
0.11522 9.4353e-05 0.004224
0.1163 5.3073e-05 0.004224
0.11739 2.3588e-05 0.004224
0.11848 5.897e-06 0.004224
0.11957 0 0.004224
0.12065 5.897e-06 0.004224
0.12174 2.3588e-05 0.004224
0.12283 5.3073e-05 0.004224
0.12391 9.4353e-05 0.004224
0.125 0.00014743 0.004224
0.12609 0.00021229 0.004224
0.12717 0.00028895 0.004224
0.12826 0.00037741 0.004224
0.12935 0.00047766 0.004224
0.13043 0.0005897 0.004224
0.13152 0.00071354 0.004224
0.13261 0.00084917 0.004224
0.1337 0.0009966 0.004224
0.13478 0.0011558 0.004224
0.13587 0.0013268 0.004224
0.13696 0.0015096 0.004224
0.13804 0.0017042 0.004224
0.13913 0.0019106 0.004224
0.14022 0.0021288 0.004224
0.1413 0.0023588 0.004224
0.14239 0.0026006 0.004224
0.14348 0.0028542 0.004224
0.14457 0.0031195 0.004224
0.14565 0.0033967 0.0039864
0.14674 0.0036856 0.0036856
0.14783 0.0039864 0.0033967
0.14891 0.004224 0.0031195
0.15 0.004224 0.0028542
0.15109 0.004224 0.0026006
0.15217 0.004224 0.0023588
0.15326 0.004224 0.0021288
0.15435 0.004224 0.0019106
0.15543 0.004224 0.0017042
0.15652 0.004224 0.0015096
0.15761 0.004224 0.0013268
0.1587 0.004224 0.0011558
0.15978 0.004224 0.0009966
0.16087 0.004224 0.00084917
0.16196 0.004224 0.00071354
0.16304 0.004224 0.0005897
0.16413 0.004224 0.00047766
0.16522 0.004224 0.00037741
0.1663 0.004224 0.00028895
0.16739 0.004224 0.00021229
0.16848 0.004224 0.00014743
0.16957 0.004224 9.4353e-05
0.17065 0.004224 5.3073e-05
0.17174 0.004224 2.3588e-05
0.17283 0.004224 5.897e-06
0.17391 0.004224 0
0.175 0.004224 5.897e-06
0.17609 0.004224 2.3588e-05
0.17717 0.004224 5.3073e-05
0.17826 0.004224 9.4353e-05
0.17935 0.004224 0.00014743
0.18043 0.004224 0.00021229
0.18152 0.004224 0.00028895
0.18261 0.004224 0.00037741
0.1837 0.004224 0.00047766
0.18478 0.004224 0.0005897
0.18587 0.004224 0.00071354
0.18696 0.004224 0.00084917
0.18804 0.004224 0.0009966
0.18913 0.004224 0.0011558
0.19022 0.004224 0.0013268
0.1913 0.004224 0.0015096
0.19239 0.004224 0.0017042
0.19348 0.004224 0.0019106
0.19457 0.004224 0.0021288
0.19565 0.004224 0.0023588
0.19674 0.004224 0.0026006
0.19783 0.004224 0.0028542
0.19891 0.004224 0.0031195
0.2 0.004224 0.0033967
0.20109 0.004224 0.0036856
0.20217 0.004224 0.0039864
0.20326 0.004224 0.004224
0.20435 0.004224 0.004224
0.20543 0.004224 0.004224
0.20652 0.004224 0.004224
0.20761 0.004224 0.004224
0.2087 0.004224 0.004224
0.20978 0.004224 0.004224
0.21087 0.004224 0.004224
0.21196 0.004224 0.004224
0.21304 0.004224 0.004224
0.21413 0.004224 0.004224
0.21522 0.004224 0.004224
0.2163 0.004224 0.004224
0.21739 0.004224 0.004224
0.21848 0.004224 0.004224
0.21957 0.004224 0.004224
0.22065 0.004224 0.004224
0.22174 0.004224 0.004224
0.22283 0.004224 0.004224
0.22391 0.004224 0.004224
0.225 0.004224 0.004224
0.22609 0.004224 0.004224
0.22717 0.004224 0.004224
0.22826 0.004224 0.004224
0.22935 0.004224 0.004224
0.23043 0.004224 0.004224
0.23152 0.004224 0.004224
0.23261 0.004224 0.004224
0.2337 0.004224 0.004224
0.23478 0.004224 0.004224
0.23587 0.004224 0.004224
0.23696 0.004224 0.004224
0.23804 0.004224 0.004224
0.23913 0.004224 0.004224
0.24022 0.004224 0.004224
0.2413 0.004224 0.004224
0.24239 0.004224 0.004224
0.24348 0.004224 0.004224
0.24457 0.004224 0.004224
0.24565 0.004224 0.004224
0.24674 0.004224 0.004224
0.24783 0.004224 0.004224
0.24891 0.004224 0.004224
0.25 0.004224 0.004224
0.25109 0.004224 0.004224
0.25217 0.004224 0.004224
0.25326 0.004224 0.004224
0.25435 0.004224 0.004224
0.25543 0.004224 0.004224
0.25652 0.004224 0.004224
0.25761 0.004224 0.004224
0.2587 0.004224 0.004224
0.25978 0.004224 0.004224
0.26087 0.004224 0.004224
0.26196 0.004224 0.004224
0.26304 0.004224 0.004224
0.26413 0.004224 0.004224
0.26522 0.004224 0.004224
0.2663 0.004224 0.004224
0.26739 0.004224 0.004224
0.26848 0.004224 0.004224
0.26957 0.004224 0.004224
0.27065 0.004224 0.004224
0.27174 0.004224 0.004224
0.27283 0.004224 0.004224
0.27391 0.004224 0.004224
0.275 0.004224 0.004224
0.27609 0.004224 0.004224
0.27717 0.004224 0.004224
0.27826 0.004224 0.004224
0.27935 0.004224 0.004224
0.28043 0.004224 0.004224
0.28152 0.004224 0.004224
0.28261 0.004224 0.004224
0.2837 0.004224 0.004224
0.28478 0.004224 0.004224
0.28587 0.004224 0.004224
0.28696 0.004224 0.004224
0.28804 0.004224 0.004224
0.28913 0.004224 0.004224
0.29022 0.004224 0.004224
0.2913 0.004224 0.004224
0.29239 0.004224 0.004224
0.29348 0.004224 0.004224
0.29457 0.004224 0.004224
0.29565 0.004224 0.004224
0.29674 0.004224 0.004224
0.29783 0.004224 0.004224
0.29891 0.004224 0.004224
0.3 0.004224 0.004224
0.30109 0.004224 0.004224
0.30217 0.004224 0.004224
0.30326 0.004224 0.004224
0.30435 0.004224 0.004224
0.30543 0.004224 0.004224
0.30652 0.004224 0.004224
0.30761 0.004224 0.004224
0.3087 0.004224 0.004224
0.30978 0.004224 0.004224
0.31087 0.004224 0.004224
0.31196 0.004224 0.004224
0.31304 0.004224 0.004224
0.31413 0.004224 0.004224
0.31522 0.004224 0.004224
0.3163 0.004224 0.004224
0.31739 0.004224 0.004224
0.31848 0.004224 0.004224
0.31957 0.004224 0.004224
0.32065 0.004224 0.004224
0.32174 0.004224 0.004224
0.32283 0.004224 0.004224
0.32391 0.004224 0.004224
0.325 0.004224 0.004224
0.32609 0.004224 0.004224
0.32717 0.004224 0.004224
0.32826 0.004224 0.004224
0.32935 0.004224 0.004224
0.33043 0.004224 0.004224
0.33152 0.004224 0.004224
0.33261 0.004224 0.004224
0.3337 0.004224 0.004224
0.33478 0.004224 0.004224
0.33587 0.004224 0.004224
0.33696 0.004224 0.004224
0.33804 0.004224 0.004224
0.33913 0.004224 0.004224
0.34022 0.004224 0.004224
0.3413 0.004224 0.004224
0.34239 0.004224 0.004224
0.34348 0.004224 0.004224
0.34457 0.004224 0.004224
0.34565 0.004224 0.004224
0.34674 0.004224 0.004224
0.34783 0.004224 0.004224
0.34891 0.004224 0.004224
0.35 0.004224 0.004224
0.35109 0.004224 0.004224
0.35217 0.004224 0.004224
0.35326 0.004224 0.004224
0.35435 0.004224 0.004224
0.35543 0.004224 0.004224
0.35652 0.004224 0.004224
0.35761 0.004224 0.004224
0.3587 0.004224 0.004224
0.35978 0.004224 0.004224
0.36087 0.004224 0.004224
0.36196 0.004224 0.004224
0.36304 0.004224 0.004224
0.36413 0.004224 0.004224
0.36522 0.004224 0.004224
0.3663 0.004224 0.004224
0.36739 0.004224 0.004224
0.36848 0.004224 0.004224
0.36957 0.004224 0.004224
0.37065 0.004224 0.004224
0.37174 0.004224 0.004224
0.37283 0.004224 0.004224
0.37391 0.004224 0.004224
0.375 0.004224 0.004224
0.37609 0.004224 0.004224
0.37717 0.004224 0.004224
0.37826 0.004224 0.004224
0.37935 0.004224 0.004224
0.38043 0.004224 0.004224
0.38152 0.004224 0.004224
0.38261 0.004224 0.004224
0.3837 0.004224 0.004224
0.38478 0.004224 0.004224
0.38587 0.004224 0.004224
0.38696 0.004224 0.004224
0.38804 0.004224 0.004224
0.38913 0.004224 0.004224
0.39022 0.004224 0.004224
0.3913 0.004224 0.004224
0.39239 0.004224 0.004224
0.39348 0.004224 0.004224
0.39457 0.004224 0.004224
0.39565 0.004224 0.004224
0.39674 0.004224 0.004224
0.39783 0.004224 0.004224
0.39891 0.004224 0.004224
0.4 0.004224 0.004224
0.40109 0.004224 0.004224
0.40217 0.004224 0.004224
0.40326 0.004224 0.004224
0.40435 0.004224 0.004224
0.40543 0.004224 0.004224
0.40652 0.004224 0.004224
0.40761 0.004224 0.004224
0.4087 0.004224 0.004224
0.40978 0.004224 0.004224
0.41087 0.004224 0.004224
0.41196 0.004224 0.004224
0.41304 0.004224 0.004224
0.41413 0.004224 0.004224
0.41522 0.004224 0.004224
0.4163 0.004224 0.004224
0.41739 0.004224 0.004224
0.41848 0.004224 0.004224
0.41957 0.004224 0.004224
0.42065 0.004224 0.004224
0.42174 0.004224 0.004224
0.42283 0.004224 0.004224
0.42391 0.004224 0.004224
0.425 0.004224 0.004224
0.42609 0.004224 0.004224
0.42717 0.004224 0.004224
0.42826 0.004224 0.004224
0.42935 0.004224 0.004224
0.43043 0.004224 0.004224
0.43152 0.004224 0.004224
0.43261 0.004224 0.004224
0.4337 0.004224 0.004224
0.43478 0.004224 0.004224
0.43587 0.004224 0.004224
0.43696 0.004224 0.004224
0.43804 0.004224 0.004224
0.43913 0.004224 0.004224
0.44022 0.004224 0.004224
0.4413 0.004224 0.004224
0.44239 0.004224 0.004224
0.44348 0.004224 0.004224
0.44457 0.004224 0.004224
0.44565 0.004224 0.004224
0.44674 0.004224 0.004224
0.44783 0.004224 0.004224
0.44891 0.004224 0.004224
0.45 0.004224 0.004224
0.45109 0.004224 0.004224
0.45217 0.004224 0.004224
0.45326 0.004224 0.004224
0.45435 0.004224 0.004224
0.45543 0.004224 0.004224
0.45652 0.004224 0.004224
0.45761 0.004224 0.004224
0.4587 0.004224 0.004224
0.45978 0.004224 0.004224
0.46087 0.004224 0.004224
0.46196 0.004224 0.004224
0.46304 0.004224 0.004224
0.46413 0.004224 0.004224
0.46522 0.004224 0.004224
0.4663 0.004224 0.004224
0.46739 0.004224 0.004224
0.46848 0.004224 0.004224
0.46957 0.004224 0.004224
0.47065 0.004224 0.004224
0.47174 0.0039864 0.004224
0.47283 0.0036856 0.004224
0.47391 0.0033967 0.004224
0.475 0.0031195 0.004224
0.47609 0.0028542 0.004224
0.47717 0.0026006 0.004224
0.47826 0.0023588 0.004224
0.47935 0.0021288 0.004224
0.48043 0.0019106 0.004224
0.48152 0.0017042 0.004224
0.48261 0.0015096 0.004224
0.4837 0.0013268 0.004224
0.48478 0.0011558 0.004224
0.48587 0.0009966 0.004224
0.48696 0.00084917 0.004224
0.48804 0.00071354 0.004224
0.48913 0.0005897 0.004224
0.49022 0.00047766 0.004224
0.4913 0.00037741 0.004224
0.49239 0.00028895 0.004224
0.49348 0.00021229 0.004224
0.49457 0.00014743 0.004224
0.49565 9.4353e-05 0.004224
0.49674 5.3073e-05 0.004224
0.49783 2.3588e-05 0.004224
0.49891 5.897e-06 0.004224
0.5 1.538e-32 0.004224
0.50109 5.897e-06 0.004224
0.50217 2.3588e-05 0.004224
0.50326 5.3073e-05 0.004224
0.50435 9.4353e-05 0.004224
0.50543 0.00014743 0.004224
0.50652 0.00021229 0.004224
0.50761 0.00028895 0.004224
0.5087 0.00037741 0.004224
0.50978 0.00047766 0.004224
0.51087 0.0005897 0.004224
0.51196 0.00071354 0.004224
0.51304 0.00084917 0.004224
0.51413 0.0009966 0.004224
0.51522 0.0011558 0.004224
0.5163 0.0013268 0.004224
0.51739 0.0015096 0.004224
0.51848 0.0017042 0.004224
0.51957 0.0019106 0.004224
0.52065 0.0021288 0.004224
0.52174 0.0023588 0.004224
0.52283 0.0026006 0.004224
0.52391 0.0028542 0.004224
0.525 0.0031195 0.004224
0.52609 0.0033967 0.004224
0.52717 0.0036856 0.004224
0.52826 0.0039864 0.004224
0.52935 0.004224 0.004224
0.53043 0.004224 0.004224
0.53152 0.004224 0.004224
0.53261 0.004224 0.004224
0.5337 0.004224 0.004224
0.53478 0.004224 0.004224
0.53587 0.004224 0.004224
0.53696 0.004224 0.004224
0.53804 0.004224 0.004224
0.53913 0.004224 0.004224
0.54022 0.004224 0.004224
0.5413 0.004224 0.004224
0.54239 0.004224 0.004224
0.54348 0.004224 0.004224
0.54457 0.004224 0.004224
0.54565 0.004224 0.004224
0.54674 0.004224 0.004224
0.54783 0.004224 0.0039864
0.54891 0.004224 0.0036856
0.55 0.004224 0.0033967
0.55109 0.004224 0.0031195
0.55217 0.004224 0.0028542
0.55326 0.004224 0.0026006
0.55435 0.004224 0.0023588
0.55543 0.004224 0.0021288
0.55652 0.004224 0.0019106
0.55761 0.004224 0.0017042
0.5587 0.004224 0.0015096
0.55978 0.004224 0.0013268
0.56087 0.004224 0.0011558
0.56196 0.004224 0.0009966
0.56304 0.004224 0.00084917
0.56413 0.004224 0.00071354
0.56522 0.004224 0.0005897
0.5663 0.004224 0.00047766
0.56739 0.004224 0.00037741
0.56848 0.004224 0.00028895
0.56957 0.004224 0.00021229
0.57065 0.004224 0.00014743
0.57174 0.004224 9.4353e-05
0.57283 0.004224 5.3073e-05
0.57391 0.004224 2.3588e-05
0.575 0.004224 5.897e-06
0.57609 0.004224 6.1522e-32
0.57717 0.004224 5.897e-06
0.57826 0.004224 2.3588e-05
0.57935 0.004224 5.3073e-05
0.58043 0.004224 9.4353e-05
0.58152 0.004224 0.00014743
0.58261 0.004224 0.00021229
0.5837 0.004224 0.00028895
0.58478 0.004224 0.00037741
0.58587 0.004224 0.00047766
0.58696 0.004224 0.0005897
0.58804 0.004224 0.00071354
0.58913 0.004224 0.00084917
0.59022 0.004224 0.0009966
0.5913 0.004224 0.0011558
0.59239 0.004224 0.0013268
0.59348 0.004224 0.0015096
0.59457 0.004224 0.0017042
0.59565 0.004224 0.0019106
0.59674 0.004224 0.0021288
0.59783 0.004224 0.0023588
0.59891 0.004224 0.0026006
0.6 0.004224 0.0028542
0.60109 0.004224 0.0031195
0.60217 0.004224 0.0033967
0.60326 0.004224 0.0036856
0.60435 0.004224 0.0039864
0.60543 0.004224 0.004224
0.60652 0.004224 0.004224
0.60761 0.004224 0.004224
0.6087 0.004224 0.004224
0.60978 0.004224 0.004224
0.61087 0.004224 0.004224
0.61196 0.004224 0.004224
0.61304 0.004224 0.004224
0.61413 0.004224 0.004224
0.61522 0.004224 0.004224
0.6163 0.004224 0.004224
0.61739 0.004224 0.004224
0.61848 0.004224 0.004224
0.61957 0.004224 0.004224
0.62065 0.004224 0.004224
0.62174 0.004224 0.004224
0.62283 0.004224 0.004224
0.62391 0.004224 0.004224
0.625 0.004224 0.004224
0.62609 0.004224 0.004224
0.62717 0.004224 0.004224
0.62826 0.004224 0.004224
0.62935 0.004224 0.004224
0.63043 0.004224 0.004224
0.63152 0.004224 0.004224
0.63261 0.004224 0.004224
0.6337 0.004224 0.004224
0.63478 0.004224 0.004224
0.63587 0.004224 0.004224
0.63696 0.004224 0.004224
0.63804 0.004224 0.004224
0.63913 0.004224 0.004224
0.64022 0.004224 0.004224
0.6413 0.004224 0.004224
0.64239 0.004224 0.004224
0.64348 0.004224 0.004224
0.64457 0.004224 0.004224
0.64565 0.004224 0.004224
0.64674 0.004224 0.004224
0.64783 0.004224 0.004224
0.64891 0.004224 0.004224
0.65 0.004224 0.004224
0.65109 0.004224 0.004224
0.65217 0.004224 0.004224
0.65326 0.004224 0.004224
0.65435 0.004224 0.004224
0.65543 0.004224 0.004224
0.65652 0.004224 0.004224
0.65761 0.004224 0.004224
0.6587 0.004224 0.004224
0.65978 0.004224 0.004224
0.66087 0.004224 0.004224
0.66196 0.004224 0.004224
0.66304 0.004224 0.004224
0.66413 0.004224 0.004224
0.66522 0.004224 0.004224
0.6663 0.004224 0.004224
0.66739 0.004224 0.004224
0.66848 0.004224 0.004224
0.66957 0.004224 0.004224
0.67065 0.004224 0.004224
0.67174 0.004224 0.004224
0.67283 0.004224 0.004224
0.67391 0.004224 0.004224
0.675 0.004224 0.004224
0.67609 0.004224 0.004224
0.67717 0.004224 0.004224
0.67826 0.004224 0.004224
0.67935 0.004224 0.004224
0.68043 0.004224 0.004224
0.68152 0.004224 0.004224
0.68261 0.004224 0.004224
0.6837 0.004224 0.004224
0.68478 0.004224 0.004224
0.68587 0.004224 0.004224
0.68696 0.004224 0.004224
0.68804 0.004224 0.004224
0.68913 0.004224 0.004224
0.69022 0.004224 0.004224
0.6913 0.004224 0.004224
0.69239 0.004224 0.004224
0.69348 0.004224 0.004224
0.69457 0.004224 0.004224
0.69565 0.004224 0.004224
0.69674 0.004224 0.004224
0.69783 0.004224 0.004224
0.69891 0.004224 0.004224
0.7 0.004224 0.004224
0.70109 0.004224 0.004224
0.70217 0.004224 0.004224
0.70326 0.004224 0.004224
0.70435 0.004224 0.004224
0.70543 0.004224 0.004224
0.70652 0.004224 0.004224
0.70761 0.004224 0.004224
0.7087 0.004224 0.004224
0.70978 0.004224 0.004224
0.71087 0.004224 0.004224
0.71196 0.004224 0.004224
0.71304 0.004224 0.004224
0.71413 0.004224 0.004224
0.71522 0.004224 0.004224
0.7163 0.004224 0.004224
0.71739 0.004224 0.004224
0.71848 0.004224 0.004224
0.71957 0.004224 0.004224
0.72065 0.004224 0.004224
0.72174 0.004224 0.004224
0.72283 0.004224 0.004224
0.72391 0.004224 0.004224
0.725 0.004224 0.004224
0.72609 0.004224 0.004224
0.72717 0.004224 0.004224
0.72826 0.004224 0.004224
0.72935 0.004224 0.004224
0.73043 0.004224 0.004224
0.73152 0.004224 0.004224
0.73261 0.004224 0.004224
0.7337 0.004224 0.004224
0.73478 0.004224 0.004224
0.73587 0.004224 0.004224
0.73696 0.004224 0.004224
0.73804 0.004224 0.004224
0.73913 0.004224 0.004224
0.74022 0.004224 0.004224
0.7413 0.004224 0.004224
0.74239 0.004224 0.004224
0.74348 0.004224 0.004224
0.74457 0.004224 0.004224
0.74565 0.004224 0.004224
0.74674 0.004224 0.004224
0.74783 0.004224 0.004224
0.74891 0.004224 0.004224
0.75 0.004224 0.004224
0.75109 0.004224 0.004224
0.75217 0.004224 0.004224
0.75326 0.004224 0.004224
0.75435 0.004224 0.004224
0.75543 0.004224 0.004224
0.75652 0.004224 0.004224
0.75761 0.004224 0.004224
0.7587 0.004224 0.004224
0.75978 0.004224 0.004224
0.76087 0.004224 0.004224
0.76196 0.004224 0.004224
0.76304 0.004224 0.004224
0.76413 0.004224 0.004224
0.76522 0.004224 0.004224
0.7663 0.004224 0.004224
0.76739 0.004224 0.004224
0.76848 0.004224 0.004224
0.76957 0.004224 0.004224
0.77065 0.004224 0.004224
0.77174 0.004224 0.004224
0.77283 0.004224 0.004224
0.77391 0.004224 0.004224
0.775 0.004224 0.004224
0.77609 0.004224 0.004224
0.77717 0.004224 0.004224
0.77826 0.004224 0.004224
0.77935 0.004224 0.004224
0.78043 0.004224 0.004224
0.78152 0.004224 0.004224
0.78261 0.004224 0.004224
0.7837 0.004224 0.004224
0.78478 0.004224 0.004224
0.78587 0.004224 0.004224
0.78696 0.004224 0.004224
0.78804 0.004224 0.004224
0.78913 0.004224 0.004224
0.79022 0.004224 0.004224
0.7913 0.004224 0.004224
0.79239 0.004224 0.004224
0.79348 0.004224 0.004224
0.79457 0.004224 0.004224
0.79565 0.004224 0.004224
0.79674 0.004224 0.004224
0.79783 0.004224 0.004224
0.79891 0.004224 0.004224
0.8 0.004224 0.004224
0.80109 0.004224 0.004224
0.80217 0.004224 0.004224
0.80326 0.004224 0.004224
0.80435 0.004224 0.004224
0.80543 0.004224 0.004224
0.80652 0.004224 0.004224
0.80761 0.004224 0.004224
0.8087 0.004224 0.004224
0.80978 0.004224 0.004224
0.81087 0.004224 0.004224
0.81196 0.004224 0.004224
0.81304 0.004224 0.004224
0.81413 0.004224 0.004224
0.81522 0.004224 0.004224
0.8163 0.004224 0.004224
0.81739 0.004224 0.004224
0.81848 0.004224 0.004224
0.81957 0.004224 0.004224
0.82065 0.004224 0.004224
0.82174 0.004224 0.004224
0.82283 0.004224 0.004224
0.82391 0.004224 0.004224
0.825 0.004224 0.004224
0.82609 0.004224 0.004224
0.82717 0.004224 0.004224
0.82826 0.004224 0.004224
0.82935 0.004224 0.004224
0.83043 0.004224 0.004224
0.83152 0.004224 0.004224
0.83261 0.004224 0.004224
0.8337 0.004224 0.004224
0.83478 0.004224 0.004224
0.83587 0.004224 0.004224
0.83696 0.004224 0.004224
0.83804 0.004224 0.004224
0.83913 0.004224 0.004224
0.84022 0.004224 0.004224
0.8413 0.004224 0.004224
0.84239 0.004224 0.004224
0.84348 0.004224 0.004224
0.84457 0.004224 0.004224
0.84565 0.004224 0.004224
0.84674 0.004224 0.004224
0.84783 0.004224 0.004224
0.84891 0.004224 0.004224
0.85 0.004224 0.004224
0.85109 0.004224 0.004224
0.85217 0.004224 0.004224
0.85326 0.004224 0.004224
0.85435 0.004224 0.004224
0.85543 0.004224 0.004224
0.85652 0.004224 0.004224
0.85761 0.004224 0.004224
0.8587 0.004224 0.004224
0.85978 0.004224 0.004224
0.86087 0.004224 0.004224
0.86196 0.004224 0.004224
0.86304 0.0039864 0.004224
0.86413 0.0036856 0.004224
0.86522 0.0033967 0.004224
0.8663 0.0031195 0.004224
0.86739 0.0028542 0.004224
0.86848 0.0026006 0.004224
0.86957 0.0023588 0.004224
0.87065 0.0021288 0.004224
0.87174 0.0019106 0.004224
0.87283 0.0017042 0.004224
0.87391 0.0015096 0.004224
0.875 0.0013268 0.004224
0.87609 0.0011558 0.004224
0.87717 0.0009966 0.004224
0.87826 0.00084917 0.004224
0.87935 0.00071354 0.004224
0.88043 0.0005897 0.004224
0.88152 0.00047766 0.004224
0.88261 0.00037741 0.004224
0.8837 0.00028895 0.004224
0.88478 0.00021229 0.004224
0.88587 0.00014743 0.004224
0.88696 9.4353e-05 0.004224
0.88804 5.3073e-05 0.004224
0.88913 2.3588e-05 0.004224
0.89022 5.897e-06 0.004224
0.8913 0 0.004224
0.89239 5.897e-06 0.004224
0.89348 2.3588e-05 0.004224
0.89457 5.3073e-05 0.004224
0.89565 9.4353e-05 0.004224
0.89674 0.00014743 0.004224
0.89783 0.00021229 0.004224
0.89891 0.00028895 0.004224
0.9 0.00037741 0.004224
0.90109 0.00047766 0.004224
0.90217 0.0005897 0.004224
0.90326 0.00071354 0.004224
0.90435 0.00084917 0.004224
0.90543 0.0009966 0.004224
0.90652 0.0011558 0.004224
0.90761 0.0013268 0.004224
0.9087 0.0015096 0.004224
0.90978 0.0017042 0.004224
0.91087 0.0019106 0.004224
0.91196 0.0021288 0.004224
0.91304 0.0023588 0.004224
0.91413 0.0026006 0.004224
0.91522 0.0028542 0.004224
0.9163 0.0031195 0.004224
0.91739 0.0033967 0.004224
0.91848 0.0036856 0.004224
0.91957 0.0039864 0.004224
0.92065 0.004224 0.004224
0.92174 0.004224 0.004224
0.92283 0.004224 0.004224
0.92391 0.004224 0.004224
0.925 0.004224 0.004224
0.92609 0.004224 0.004224
0.92717 0.004224 0.004224
0.92826 0.004224 0.004224
0.92935 0.004224 0.004224
0.93043 0.004224 0.004224
0.93152 0.004224 0.004224
0.93261 0.004224 0.004224
0.9337 0.004224 0.004224
0.93478 0.004224 0.004224
0.93587 0.004224 0.004224
0.93696 0.004224 0.004224
0.93804 0.004224 0.004224
0.93913 0.004224 0.004224
0.94022 0.004224 0.004224
0.9413 0.004224 0.004224
0.94239 0.004224 0.004224
0.94348 0.004224 0.004224
0.94457 0.004224 0.004224
0.94565 0.004224 0.004224
0.94674 0.004224 0.004224
0.94783 0.004224 0.004224
0.94891 0.004224 0.004224
0.95 0.004224 0.004224
0.95109 0.004224 0.004224
0.95217 0.004224 0.004224
0.95326 0.004224 0.004224
0.95435 0.004224 0.004224
0.95543 0.004224 0.004224
0.95652 0.004224 0.004224
0.95761 0.004224 0.004224
0.9587 0.004224 0.004224
0.95978 0.004224 0.004224
0.96087 0.004224 0.004224
0.96196 0.004224 0.004224
0.96304 0.004224 0.004224
0.96413 0.004224 0.004224
0.96522 0.004224 0.004224
0.9663 0.004224 0.004224
0.96739 0.004224 0.004224
0.96848 0.004224 0.004224
0.96957 0.004224 0.004224
0.97065 0.004224 0.004224
0.97174 0.004224 0.004224
0.97283 0.004224 0.004224
0.97391 0.004224 0.004224
0.975 0.004224 0.004224
0.97609 0.004224 0.004224
0.97717 0.004224 0.004224
0.97826 0.004224 0.004224
0.97935 0.004224 0.004224
0.98043 0.004224 0.004224
0.98152 0.004224 0.004224
0.98261 0.004224 0.004224
0.9837 0.004224 0.004224
0.98478 0.004224 0.004224
0.98587 0.004224 0.004224
0.98696 0.004224 0.004224
0.98804 0.004224 0.004224
0.98913 0.004224 0.004224


==> figures/figqlb2.txt <==
0.11957 0.11957
0.5 0.17391
0.8913 0.57609


==> figures/figrclass.txt <==
0 0 0 0
0.01087 0 0 0
0.021739 0 0 0
0.032609 0 0 0
0.043478 0 0 0
0.054348 0 0 0
0.065217 0 0 0
0.076087 0 0 0
0.086957 0 0 0
0.097826 0 0 0
0.1087 0 0 0
0.11957 0.94089 0.94089 0.74429
0.13043 0 0 0
0.1413 0 0 0
0.15217 0 0 0.62813
0.16304 0 0 0
0.17391 0 0.85429 0
0.18478 0 0 0.88906
0.19565 0 0 0
0.20652 0 0 0
0.21739 0 0 0
0.22826 0 0 0
0.23913 0 0 0
0.25 0 0 0
0.26087 0 0 0
0.27174 0 0 0
0.28261 0 0 0
0.29348 0 0 0
0.30435 0 0 0
0.31522 0 0 0
0.32609 0 0 0
0.33696 0.97978 0 0
0.34783 0 0 0
0.3587 0 0 0
0.36957 0 0 0
0.38043 0 0 0
0.3913 0 0 0
0.40217 0 0 0
0.41304 0 0 0
0.42391 0 0 0
0.43478 0 0 0
0.44565 0 0 0
0.45652 0 0 0
0.46739 0 0 0
0.47826 0 0 0
0.48913 0 0 0
0.5 0 0.8781 0
0.51087 0 0 0
0.52174 0 0 0
0.53261 0.60546 0 0
0.54348 0 0 0
0.55435 0 0 0
0.56522 0 0 0
0.57609 0 0.60652 0
0.58696 0 0 0
0.59783 0 0 0
0.6087 0 0 0
0.61957 0 0 0
0.63043 0 0 0
0.6413 0 0 0
0.65217 0 0 0
0.66304 0 0 0
0.67391 0 0 0
0.68478 0 0 0
0.69565 0 0 0
0.70652 0 0 0
0.71739 0 0 0
0.72826 0 0 0.89311
0.73913 0 0 0
0.75 0 0 0
0.76087 0 0 0
0.77174 0 0 0
0.78261 0 0 0
0.79348 0 0 0
0.80435 0 0 0.67967
0.81522 0 0 0
0.82609 0.96248 0 0
0.83696 0 0 0
0.84783 0 0 0.64023
0.8587 0 0 0
0.86957 0 0 0
0.88043 0 0 0
0.8913 0 0.91835 0
0.90217 0 0 0
0.91304 0 0 0
0.92391 0 0 0
0.93478 0 0 0
0.94565 0 0 0
0.95652 0 0 0
0.96739 0 0 0
0.97826 0 0 0
0.98913 0 0 0


==> figures/figrclass_old.txt <==
0 0 0 0
0.0090909 0 0 0
0.018182 0 0 0
0.027273 0 0 0
0.036364 0 0 0
0.045455 0 0 0
0.054545 0 0 0
0.063636 0 0 0
0.072727 0 0 0
0.081818 0.40145 0 0
0.090909 0 0.14893 0.14893
0.1 0 0 0
0.10909 0 0 0
0.11818 0 0 0
0.12727 0 0 0
0.13636 0 0 0
0.14545 0 0.32491 0.32491
0.15455 0 0 0
0.16364 0 0 0
0.17273 0 0 0
0.18182 0 0 0
0.19091 0 0 0
0.2 0 0 0
0.20909 0 0 0.14204
0.21818 0 0 0
0.22727 0 0 0
0.23636 0 0 0
0.24545 0 0 0
0.25455 0 0 0
0.26364 0 0 0
0.27273 0 0 0
0.28182 0.92674 0 0
0.29091 0 0 0
0.3 0 0 0
0.30909 0 0 0
0.31818 0 0 0
0.32727 0 0 0
0.33636 0 0 0
0.34545 0 0 0
0.35455 0 0 0
0.36364 0 0 0
0.37273 0 0 0
0.38182 0 0 0
0.39091 0 0 0
0.4 0 0 0
0.40909 0 0 0
0.41818 0 0 0
0.42727 0 0 0
0.43636 0 0 0
0.44545 0 0 0
0.45455 0 0 0
0.46364 0 0.54954 0
0.47273 0 0 0
0.48182 0 0 0
0.49091 0.61197 0 0
0.5 0 0 0
0.50909 0 0 0
0.51818 0 0 0
0.52727 0 0.71564 0
0.53636 0 0 0
0.54545 0 0 0
0.55455 0 0 0
0.56364 0 0 0
0.57273 0 0 0
0.58182 0 0 0
0.59091 0 0 0
0.6 0 0 0
0.60909 0 0 0
0.61818 0 0 0
0.62727 0 0 0
0.63636 0 0 0
0.64545 0 0 0
0.65455 0 0 0
0.66364 0 0 0
0.67273 0 0 0
0.68182 0.36976 0 0
0.69091 0 0 0
0.7 0 0 0
0.70909 0 0 0.11081
0.71818 0 0 0
0.72727 0 0 0
0.73636 0 0 0
0.74545 0 0 0
0.75455 0 0 0
0.76364 0 0 0
0.77273 0 0 0.37329
0.78182 0 0 0
0.79091 0 0 0
0.8 0 0 0
0.80909 0 0 0
0.81818 0 0 0
0.82727 0 0 0
0.83636 0 0 0
0.84545 0 0 0
0.85455 0 0 0.16456
0.86364 0 0.16456 0
0.87273 0 0 0
0.88182 0.43642 0 0
0.89091 0 0 0
0.9 0 0 0
0.90909 0 0 0
0.91818 0 0 0
0.92727 0 0 0
0.93636 0 0 0
0.94545 0 0 0
0.95455 0 0 0
0.96364 0 0 0
0.97273 0 0 0
0.98182 0 0 0
0.99091 0 0 0


==> figures/figrclassminus.txt <==
0 0 0 0
0.01087 0 0 0
0.021739 0 0 0
0.032609 0 0 0
0.043478 0 0 0
0.054348 0 0 0
0.065217 0 0 0
0.076087 0 0 0
0.086957 0 0 0
0.097826 0 0 0
0.1087 0 0 0
0.11957 0.94089 -0.94089 0.74429
0.13043 0 0 0
0.1413 0 0 0
0.15217 0 0 0.62813
0.16304 0 0 0
0.17391 0 -0.85429 0
0.18478 0 0 0.88906
0.19565 0 0 0
0.20652 0 0 0
0.21739 0 0 0
0.22826 0 0 0
0.23913 0 0 0
0.25 0 0 0
0.26087 0 0 0
0.27174 0 0 0
0.28261 0 0 0
0.29348 0 0 0
0.30435 0 0 0
0.31522 0 0 0
0.32609 0 0 0
0.33696 0.97978 0 0
0.34783 0 0 0
0.3587 0 0 0
0.36957 0 0 0
0.38043 0 0 0
0.3913 0 0 0
0.40217 0 0 0
0.41304 0 0 0
0.42391 0 0 0
0.43478 0 0 0
0.44565 0 0 0
0.45652 0 0 0
0.46739 0 0 0
0.47826 0 0 0
0.48913 0 0 0
0.5 0 0.8781 0
0.51087 0 0 0
0.52174 0 0 0
0.53261 0.60546 0 0
0.54348 0 0 0
0.55435 0 0 0
0.56522 0 0 0
0.57609 0 0.60652 0
0.58696 0 0 0
0.59783 0 0 0
0.6087 0 0 0
0.61957 0 0 0
0.63043 0 0 0
0.6413 0 0 0
0.65217 0 0 0
0.66304 0 0 0
0.67391 0 0 0
0.68478 0 0 0
0.69565 0 0 0
0.70652 0 0 0
0.71739 0 0 0
0.72826 0 0 0.89311
0.73913 0 0 0
0.75 0 0 0
0.76087 0 0 0
0.77174 0 0 0
0.78261 0 0 0
0.79348 0 0 0
0.80435 0 0 0.67967
0.81522 0 0 0
0.82609 0.96248 0 0
0.83696 0 0 0
0.84783 0 0 0.64023
0.8587 0 0 0
0.86957 0 0 0
0.88043 0 0 0
0.8913 0 -0.91835 0
0.90217 0 0 0
0.91304 0 0 0
0.92391 0 0 0
0.93478 0 0 0
0.94565 0 0 0
0.95652 0 0 0
0.96739 0 0 0
0.97826 0 0 0
0.98913 0 0 0

